Exponential Convergence of Online Enrichment in Localized Reduced Basis Methods

Online enrichment is the extension of a reduced solution space based on the solution of the reduced model. Procedures for online enrichment were published for many localized model order reduction techniques. We show that residual based online enrichment on overlapping domains converges exponentially. Furthermore, we present an optimal enrichment strategy which couples the global reduced space with a local fine space. Numerical experiments on the two dimensional stationary heat equation with high contrast and channels confirm and illustrate the results.

==> convergence.dat <==
0.000164181400196
0.000398408488063
0.000688875183477
0.00103217348719
0.00129346120094
0.00136448444398
0.00232883134079
0.00273005309583
0.0031819030595
0.0477165786273
0.0371895012356
0.0261554319751
0.0456648939875
0.0286255595024
0.0562578705339
0.0656179186191
0.103901603949
0.123777811678
0.154800921216
0.117112328347
0.333767831646
0.0750176785017
0.0307846583984
0.00556608288646
0.00702918497091
0.00797124969186
0.00291482057037
0.00288444163809
0.00272748784654
0.0066650484452
0.00277942517552
0.00679293219664
0.00271101627005
0.00259703987365
0.00198908777424
0.0019841705496
0.00186864109804
0.00152607146907
0.0012909838048
0.000866940286576
0.000868446063145
0.000638179407636
0.000637969030658
0.000624381601224
0.000614458741488
0.000816082706459
0.00113664505044
0.00248782447605
0.149985143044
0.116671995083
0.646721422476
0.491929512519
0.0500292043771
0.0556149271644
0.0546976086017
0.0613981890729
0.0619335151992
0.0707859086634
0.0689581742914
0.080208859829
0.0881429280539
0.0479416889095
0.0383772845631
0.04143044675
0.0436989089846
0.0477535190254
0.0311404689751
0.0328484283291
0.0350934640982
0.037858020085
0.0405770062533
0.0443699823935
0.0332545468278
0.0351990374442
0.0243535158937
0.0255423249197
0.026810784047
0.0261802039723
0.0298441222311
0.0302978617752
0.0324421270698
0.0346886185886
0.0367317360959
0.0320276711209
0.0330285034779
0.034588378879
0.0438224545332
0.0303738074818
0.0319106684981
0.0347615209828
0.0371663253388
0.0372792764537
0.0420370254511
0.0456213251849
0.0420701613657
0.0457256200619
0.0487605868848
0.0486795438164
0.0517470344963
0.0572189269553
0.100164513187
0.0394481113121
0.0724001722088
0.041265563426
0.0322957902482
0.0298790747584
0.029749620229
0.0314310513501
0.0321890524832
0.0340868297706
0.130043156023
0.0932450208061
0.109504776592
0.0653499590744
0.0524403202917
0.0519432804834
0.0578640517976
0.0487428614537
0.0502458774708
0.0558377456604
0.0614289814317
0.0603377076403
0.0443318902813
0.0483421590552
0.0527851850899
0.0521713538693
0.0661592755133
0.0655636524515
0.0481600905875
0.0494055014833
0.0515894551087
0.0479954039494
0.0534412071357
0.0564011189519
0.046102877844
0.050565590891
0.0521897547388
0.0615281338797
0.0740035111221
0.0456921772402
0.0281816809229
0.0306135400237
0.0306293899592
0.0315465646988
0.0344850186175
0.0308144210561
0.032844746224
0.0337878878764
0.0345204515023
0.0329729893208
0.0337280281838
0.0271798556826
0.0283557712696
0.0293823453676
0.0351399519226
0.028394405616
0.0296150335054
0.0277251953498
0.0284721625768
0.0301880674948
0.0321375078289
0.0234996012625
0.0238381673569
0.0185821698703
0.0119581329244
0.00788850190425
0.00775858959124
0.00778159542042
0.00637935728104
0.00650088161182
0.00646929047028
0.00705480872202
0.00763503919614
0.0056582084296
0.00403521952039
0.00289000020933
0.00283034548763
0.00492500557345
0.00453281389194
0.00688746925316
0.00503202824898
0.00991244275237
0.00826837530009
0.0365250300976
0.074960687819
0.0419673070263
0.0381061347777
0.0554450302138
0.0846376828667
0.0845761860028
0.114532947851
0.0998095888787
0.0823528004232
0.0916711599383
0.100256598117
0.0686158229085
0.0621777344099
0.0683746666359
0.0705968125487
0.0823875344217
0.0630890106666
0.0622775419128
0.0640309054376
0.0533574634638
0.0417288238303
0.0440668060466
0.0386749298886
0.0377191818618
0.0390284479523
0.0426905667352
0.0570051795512
0.0404711802678
0.0432429010965
0.0453798271933
0.0427148921588
0.0512729790358
0.0443999574443
0.0604808973293
0.0375036230733
0.0394500690484
0.0334586174611
0.0335013115983
0.0394314999248
0.046229569515
0.0486292702379
0.0451630771778
0.0579137947077
0.0483544816994
0.053237405528
0.0504389527055
0.0777730372054
0.06538326176
0.0561733004529
0.0611775487908
0.0480121645733
0.0386873333668
0.0448595277758
0.045064610614
0.0508357509332
0.0442399173941
0.046294680838
0.0461409108203
0.051760900295
0.0550195939047
0.0581959106331
0.0447356418206
0.0496921116798
0.0412710597273
0.0310448565437
0.0274798950752
0.0308133572593
0.0305135155348
0.0304615846568
0.0330690868035
0.038973866006
0.0339696493607
0.034977904107
0.0201604239911
0.0403448534438
0.0206945203755
0.0198206748353
0.0177874563138
0.01532468499
0.0172716916708
0.0145190184416
0.0146135086119
0.0128504113902
0.0125188055871
0.0120470054796
0.0118027304855
0.0101068896332
0.00836653077316
0.00840722887255
0.00824067723023
0.00556950276951
0.00653871677176
0.0048387237057
0.00460546373233
0.00730110011419
0.00436986032669
0.00753279743815
0.00422422221649
0.00517320158145
0.00360885011872
0.00992488826389
0.00828167076131
0.0202822776382
0.0311580943143
0.0437132948097
0.0593577042692
0.058698990542
0.114026793539
0.0940493880895
0.0925653001112
0.108493615719
0.120597873697
0.171588894979
0.0975258183701
0.0915282296856
0.0588416649582
0.0458268871507
0.063066664162
0.0540929724394
0.045504637201
0.0542981322577
0.0456884709407
0.045071130659
0.042669846758
0.0474847150559
0.0537856411694
0.0560614681366
0.0602592172648
0.0530661835245
0.062727485691
0.0487734409985
0.0547478252197
0.05268067502
0.0540509649062
0.0403785570258
0.0491181726042
0.044260030129
0.0428295457734
0.053201420342
0.0762842205164
0.0559545591306
0.0582832203551
0.0608710092796
0.0762451018239
0.0672035695843
0.063330328533
0.0454654357306
0.056733786875
0.0556849514876
0.0617287952053
0.072787462838
0.0556457705832
0.0682943045262
0.0498187638119
0.0564790149421
0.0513008596482
0.0551647290175
0.0515604020891
0.0603356344105
0.0487755810572
0.0484000816853
0.0546718906314
0.0629618759802
0.055937622113
0.0583058706814
0.0554580789207
0.0737945800359
0.0569725593236
0.063805460605
0.0559880088638
0.059674541609
0.0638531129837
0.0634419069644
0.0633335216153
0.0495688836858
0.0581248277589
0.0382361627999
0.0365576514296
0.0592869619067
0.041872412056
0.0408246378968
0.0393265651587
0.0415335470562
0.0460882679283
0.0534640747778
0.0497343304448
0.0539999320721
0.0602497760741
0.0726733810175
0.0658425936086
0.0634482600027
0.0664355221741
0.053045002122
0.0589815357258
0.0842692001349
0.0603048762314
0.0762574859447
0.074299931173
0.0670255487208
0.0647097134406
0.0642498504221
0.102946042182
0.0786907750723
0.0916746282475
0.0550551450733
0.0551757450655
0.0657930052113
0.0505516347131
0.0530007956397
0.0358524538106
0.0409680019512
0.0421437558318
0.0431974779892
0.0460395586866
0.0437150293864
0.0525520862292
0.0665236010046
0.0517858010951
0.0558510859619
0.0450362504413
0.0521478692017
0.0483499280659
0.0526836766993
0.0506235158543
0.0474454129841
0.0448385131652
0.0470891973038
0.0430042734958
0.0459779904652
0.0583237637168
0.0495471625155
0.0469094835568
0.0609192096787
0.0569249694035
0.0553501402635
0.101374104072
0.0733183837922
0.100769092693
0.0583144091958
0.0566933649012
0.0602704106546
0.0621493636506
0.0514578328941
0.0512304900295
0.0515410258606
0.0564883871787
0.0490810817522
0.0548003209762
0.049298611477
0.0426639178523
0.0538542665538
0.0479604877259
0.0466134570267
0.0555052908949
0.062331056367
0.05756453139
0.0550154232376
0.0661966997614
0.0735180395795
0.0563294401753
0.0389688388306
0.0413205925696
0.0435561397715
0.0450805838577
0.0452552802031
0.0502199864221
0.0528892596916
0.0504080402288
0.0564506049356
0.0575327581256
0.0550988977929
0.0438605795561
0.03896580625
0.042722701818
0.0369987981482
0.0333835326292
0.0283097613678
0.0298062158854
0.0336748110302
0.0396756198422
0.0262452122946
0.0203274683678
0.0250652505125
0.0204156554
0.0219826413941
0.024072082779
0.0239039516118
0.0245390041824
0.0192231635755
0.0174504132712
0.0157113925049
0.0131360239864
0.0143884550296
0.0104289269444
0.00965737225593
0.0101091971245
0.00894375193404
0.0061694615793
0.00833632898969
0.0105651158
0.00835413113902
0.00839831692599
0.00715225992285
0.00550454818441
0.00179451512858
0.00242457875661
0.00733130593425
-5.36922160488e-05
0.00173949386544
0.00172518826
0.00220166827722
0.000759453784713
0.00471115513103
0.00265358609954
0.00229382673878
0.00235857265758
-0.000178833205207
0.000638609259794
-0.00176397087926
0.00213638461931
0.000274674363063
0.000805913864843
-0.0015167675963
3.86891405982e-05
0.000285726698193
0.0009491780092
0.00337794311966
0.00141696176934
-0.00284869094873
-0.000871703158076
-0.00142965298698
0.00410849679489
-0.00558260001725
0.000429206556726
0.00184527815911
-0.000475749324277
0.000385739265199
-0.00146380901642
0.000361101473802
0.00115709059977
0.00232333992314
-0.000480780896865
-0.000244431576233
-0.0019527883348
0.000520772014529
0.00531361162395
0.00122320140485
0.000972676621315
-0.00621382667379
0.00275630157962
-0.00294747121208
-0.00111751279247
0.00409935744689
-0.000224535069755
-0.000146098491961
0.000392436859264
-0.000706209164045
0.000863597181458
0.000922882890945
6.57021212103e-06
-0.00197426293415
-0.0017940144865
5.08356901241e-07
0.000438994365737
-0.000433580182288
-0.000270631014799
0.000181235831388
-3.21637295493e-05
7.19280579098e-07
-0.00235951056687
0.00176986503807
0.00321266616205
-5.19880880567e-08
2.9051358132e-05
-0.00294436249371
0.0028613563191
3.29024318124e-07
-0.000766151812168
0.00208812375321
-0.00354459044797
0.000487919172398
-6.82569074595e-08
-0.000146920270095
0.00050459717279
-0.000292027651196
0.00186753464277
3.76427263568e-05
0.000203344364197
-0.00230096938062
0.00123212715263
-0.000430497980848
-0.000903848875018
-0.000973923594242
5.50098955276e-09
0.000608305882469
-2.98423229306e-06
0.00331671021632
-0.000244575629849
-0.00417967939977
-0.00119315779117
0.00408257015456
2.00599602662e-06
-0.000205338839276
0.000402650158194
-1.89396511263e-05
-0.00094335442928
0.00151737427138
-0.000740965036386
0.000861364403839
-0.000846038979873
0.000515039767306
0.000416769084301
-0.00283720281912
-6.84939429618e-07
-0.000620982783694
-0.00155523298824
0.000407749895936
0.00176491073862
-0.00187061331567
0.00196264540186
-0.00178909329713
5.77064239837e-07
0.00197391022645
0.00111703446659
-4.55710099019e-05
-0.00282364963024
-4.94229906289e-06
0.00100031375004
0.000142032643816
0.00211727687167
-7.68425013176e-07
-0.00171798820343
0.000591921687957
0.00119650394486
0.000131609328784
-0.00190519622913
0.00179682899721
0.000689066528693
0.000376215528661
-0.000705775684759
-0.00105864397971
0.000536938402071
-0.00148275492794
1.07612416311e-07
2.3622853198e-06
0.000931187474177
-3.70681764661e-06
0.000934145722174
-1.50581412872e-06
-0.000152184162125
-1.14169145049e-06
3.12573497396e-06
-2.26983529572e-06
0.00166570349608
-0.000900811421005
0.000662116211943
0.00114487929239
-0.00431283731061
-0.000128469297034
0.000197281836599
0.00191239085959
-5.72522615983e-08
-5.28320491022e-06
5.64916922818e-06
-0.00177282020074
-4.83831564368e-07
0.000393245622018
-5.29281728001e-07
0.000966827097892
-0.00212640783995
-0.000847821338892
0.000551471804277
-0.00113981148954
0.000435427796891
0.000244568821152
-0.00036909589663
0.000808098735028
-0.000753876156161
0.000736038598092
0.003941203065
-0.00104928526977
0.000502893640399
0.000234946771357
-0.000115704667312
0.000185438672072
4.83536544837e-06
-0.00058198391883
0.000894171759387
5.42211607024e-06
-3.27971020986e-06
0.00018138740292
-6.71231750182e-08
0.00109240024661
-5.49965401975e-06
-0.00255062093896
2.25021767031e-06
-2.18297672361e-06
2.09084253033e-06
-1.39042848479e-06
0.000722774526793
-0.00015172386688
-0.00325742757333
0.000289517319179
-0.000150448667718
-0.000678917878799
-2.27462150426e-06
0.000983268572353
0.000677705824076
-1.21372795592e-07
-4.1321639932e-07
-0.00178209748815
0.000383701284849
0.000569573243558
-1.94811942955e-06
7.35928647644e-06


==> convergence_g_c.dat <==
0.000164181400196
0.000416423835232
0.000759915160002
0.00117969700507
0.0015085960399
0.00174179998005
0.00203604133968
0.00301354864301
0.0035252787149
0.0613233907969
0.0680200844025
0.0673574455956
0.0670752311159
0.0671619896228
0.101829149116
0.144499772481
0.195007007403
0.307425244842
0.0645549925984
0.0694777945244
0.0233425647276
0.0107390707004
0.00572892922048
0.00732136763919
0.00757150356279
0.00352866566285
0.00527372083129
0.00294779972789
0.0029459922533
0.00277509275745
0.00279058103291
0.00274566497685
0.00259983991001
0.00215200292154
0.00203941852246
0.00204829890755
0.00165137297156
0.00665500270082
0.00768857598786
0.039818748105
0.0595373292916
0.406364044012
0.388921731405
0.562107228103
0.0436734736727
0.0477892174876
0.0471194791994
0.0521730554656
0.0513901787568
0.0574237498173
0.0557639867201
0.062681447042
0.0539243315067
0.0507962648502
0.0496837864327
0.0319802303487
0.0314477252104
0.0333462649509
0.0356422326341
0.0381862820093
0.04023780903
0.0436158342348
0.0474744795924
0.0523208079469
0.034625659818
0.0368551598918
0.0396718538198
0.042909589824
0.0406103175167
0.0439276556959
0.0382270172239
0.0412650064758
0.0294805854939
0.0311505987255
0.0328742762122
0.0350365185717
0.036549391778
0.0393464788205
0.0419665652348
0.0456415425463
0.0351065215013
0.0299374174372
0.0326600032187
0.0338219531953
0.0377966320516
0.0435700075464
0.0454095811247
0.0470692551672
0.0517283412775
0.04918094266
0.0561421304015
0.0631203089352
0.0852223806475
0.0788581940755
0.10645632905
0.10323508377
0.118122968278
0.106610874929
0.127549805125
0.0615635881604
0.0620639675175
0.056720848578
0.0635225760162
0.0643540597543
0.0508924279657
0.0456411557048
0.0471365649955
0.051164439946
0.0563125686146
0.0621760718352
0.0707759216003
0.076003195809
0.0702434432405
0.0532926589626
0.056433909763
0.0621880510139
0.06678789055
0.0598001489598
0.0579223983942
0.0596054479162
0.0665396943842
0.076777254002
0.0840282550654
0.0779321423311
0.0891224708879
0.0547516041156
0.0588599410347
0.0496325049524
0.0539923724717
0.0532988866805
0.0460374891082
0.0402641474259
0.0428847631194
0.0437232253894
0.04372639831
0.0306597393734
0.0322240228535
0.0342571543091
0.0365531061599
0.0379008551655
0.0398278707588
0.0428247739892
0.0465298945679
0.0494861493545
0.0349037061912
0.0330240053886
0.0331559154712
0.030422104856
0.0263666397664
0.0234863815344
0.234660120662
0.10609250246
0.21218547784
0.0788294802832
0.0919194547469
0.0917156457698
0.108920238428
0.0517915151104
0.0407145991227
0.0432989137601
0.0450627533513
0.0479332367726
0.0519475746156
0.0564567238703
0.0635227408753
0.0587843366328
0.0509033006073
0.0538878895915
0.0600181164306
0.0661539413527
0.0710566063542
0.0665823677448
0.0727771563574
0.080953629304
0.0832308471889
0.0935462519988
0.114463063626
0.10041871705
0.115110270017
0.112875369274
0.068309850937
0.0771082735763
0.076985872076
0.0805422458769
0.0744484004938
0.0837990036956
0.0702042797448
0.071640859939
0.0695350569341
0.0728353150449
0.0721854066232
0.0753814921164
0.0704787079344
0.0690689508383
0.0759034348314
0.0646149592518
0.0630449596484
0.0628435267647
0.0636377727236
0.0485494978112
0.0502254143981
0.0540021631152
0.0604077019849
0.0641695893209
0.0626581743524
0.0502783422956
0.0490642860993
0.054110328607
0.0517406395873
0.046756145131
0.0509825115833
0.0537788332996
0.0569863277531
0.0588158664173
0.0583431430469
0.0628405788429
0.0529038002647
0.0643064523224
0.070071097518
0.0748898769969
0.0601157496894
0.0648933073663
0.0713111289391
0.0796673849442
0.0676173049934
0.0596355364038
0.052595734611
0.0462702518892
0.0481939667475
0.0505399984289
0.055884527665
0.0612438967433
0.0624604269307
0.0688298163204
0.0622496041215
0.0649616696728
0.06778419573
0.0546595571669
0.0477438146231
0.047395027425
0.0507618462308
0.0553254618894
0.0496449335287
0.0544708644975
0.0546981860718
0.0566995981478
0.0636037662698
0.0618342254422
0.0573402561427
0.0499139982003
0.0548621947275
0.0512056543706
0.0527670854811
0.0574711834037
0.0403000061855
0.0431866920303
0.0323821276249
0.0292700027873
0.0288190630986
0.0337344199281
0.0228939466989
0.0173238933431
0.0160753407639
0.0152903815453
0.011968790922
0.0118042976417
0.0116502612493
0.010860006515
0.0101001246671
0.00965623993594
0.00850082150879
0.00837908577305
0.0192596834306
0.0230103542942
0.0329632317695
0.037879266996
0.034077381548
0.0715539867306
0.0966655363315
0.129217346722
0.275995681778
0.117022433637
0.0855416859394
0.0700748507068
0.0599737281781
0.0583413826801
0.0503186932848
0.0564446249465
0.057386643993
0.0610035047938
0.0681996592251
0.0515283009527
0.0455898123203
0.0464124820506
0.0513323576036
0.0519558716433
0.0560449473012
0.0578276453866
0.0652806534778
0.0658776282208
0.0694662679729
0.0768903495179
0.0829818158421
0.083144783168
0.0557764037016
0.0527976719263
0.0553014194287
0.0603865945395
0.0642880838169
0.069006065606
0.0796006651076
0.0551579747236
0.0603035433795
0.0641609791287
0.0654679107999
0.0706438645759
0.0779666376904
0.0710143957236
0.0665497962798
0.0677423183683
0.0770447943007
0.0655395377719
0.0618284395939
0.0686608704647
0.0787847318081
0.0915934230126
0.0803443885095
0.0902735849802
0.0723041210212
0.0743675468183
0.0797196380039
0.0787916414883
0.0870434938665
0.103048716951
0.0831912134047
0.0927018470622
0.0811023256912
0.0797046764998
0.0687069004211
0.0235497585503


==> errors.dat <==
1.0 1.0 1.0
0.9998358186 0.999646557509 0.99973146539
0.999437475523 0.998974562124 0.999074251515
0.998748987849 0.997944148252 0.997937669664
0.997718105623 0.996454661122 0.996276451833
0.996427595964 0.99406001194 0.994296191384
0.99506798601 0.992008330201 0.992113138157
0.992750640498 0.988139250501 0.988576869805
0.990040378538 0.983907249605 0.98441115661
0.986890166029 0.979252775973 0.979536313674
0.939799143825 0.911257184735 0.912105488262
0.904848482404 0.857269253888 0.869454950294
0.881181779475 0.83061078753 0.844441836227
0.840942706932 0.780005882555 0.808813006406
0.816870251436 0.762089833152 0.792076565901
0.770914870588 0.730233554384 0.768593990924
0.720329041348 0.720727590564 0.75551087077
0.645485698581 0.746853250695 0.757061718914
0.565588891341 0.824961424517 0.779596912492
0.478035209932 0.945890055235 0.818866495884
0.422051393465 0.996544126556 0.845262454805
0.281184215025 1.17298937046 0.912376355601
0.260090427983 1.19689323622 0.921899042124
0.252083633004 1.20438065519 0.92500157203
0.250680514609 1.20649762351 0.926007535043
0.248918434903 1.20915443951 0.927270639121
0.246934243905 1.21285427411 0.929071694104
0.246214474892 1.20935368479 0.925671733428
0.245504283609 1.20589701442 0.922121621831
0.244834673659 1.20560393552 0.921830401072
0.243202838698 1.20504679792 0.921117606764
0.242526874605 1.20475351218 0.920826068474
0.24087940599 1.20419598112 0.920112496128
0.240226378001 1.20107554884 0.920161101954
0.239602500519 1.19809240166 0.919967529132
0.239125910114 1.19581508147 0.92256881196
0.238651443526 1.19354686446 0.925022578615
0.23820548963 1.1932505459 0.926509109699
0.237841971029 1.19151834912 0.928968199263
0.237534920896 1.19005562495 0.930614925021
0.237328992304 1.19000137165 0.930521922895
0.237122884875 1.18994711587 0.930428911473
0.236971557933 1.18922265964 0.931039368677
0.236820377417 1.18849834269 0.931721626917
0.236672511131 1.18777077574 0.933731332292
0.236527085638 1.187052758 0.935567916111
0.236334059974 1.18632189023 0.935024960065
0.236065432034 1.18500045019 0.934058588474
0.235478142674 1.17931913577 0.929988640537
0.200159919761 0.856250732688 0.701640526117
0.176806862587 0.670473814716 0.575249183717
0.0624620769112 0.16286357279 0.284819902088
0.0317351378654 0.149365432904 0.27755719036
0.0301474541672 0.140158856234 0.258785906992
0.0284708056995 0.13029793749 0.238549535067
0.0269135207127 0.120987434259 0.221380320642
0.0252610792794 0.110900406413 0.202867834946
0.0236965718419 0.105398025479 0.196212374937
0.0220191884719 0.0995911673976 0.189347076941
0.0205007854355 0.0904128173569 0.177686587279
0.0188564408101 0.0801634955495 0.165232099223
0.0171943789044 0.0801530979221 0.165192876712
0.01637005134 0.0800569684611 0.164982142276
0.0157418132214 0.0765643638694 0.154426200839
0.015089622867 0.0729168883008 0.14305088013
0.0144302228107 0.0691691706771 0.133248333889
0.0137411288912 0.0652200790379 0.122656329162
0.0133132236933 0.0627713315306 0.117432311576
0.0128759052189 0.060250967053 0.111939671928
0.0124240451014 0.0576207949886 0.106109465077
0.0119536953524 0.0559173846925 0.10231124604
0.0114686501814 0.0530899835497 0.0958706632949
0.0109597863747 0.051250980017 0.091633082225
0.0105953236455 0.0491591415875 0.0875215448782
0.0102223784518 0.0469961092343 0.0832586452996
0.00997342759568 0.045529401985 0.0784822606138
0.00971868306747 0.0439955582364 0.073402310238
0.00945811755453 0.0424330372047 0.0678935026743
0.00921050210776 0.0421825129699 0.0676494184341
0.00893562275704 0.0405319927095 0.0616486688166
0.00866489249388 0.0389093972942 0.0571484954891
0.00838378495054 0.0371867365934 0.0520361245557
0.00809296303207 0.0353796595665 0.0464168465125
0.00779569444974 0.0335232378005 0.0400985358929
0.00754601651174 0.031946276843 0.038960151603
0.00729678287914 0.0317662053103 0.038640978359
0.00704439898832 0.0303948944966 0.0372904529235
0.00673569613394 0.0304722651799 0.0361726699192
0.00653110739631 0.0292426934745 0.0354072885237
0.00632269539326 0.02799506996 0.0348414437614
0.00610290888468 0.0266671643544 0.0323849128034
0.00587608618756 0.0252744831383 0.0296663616791
0.00565702994611 0.0238830975539 0.0288195673632
0.00541922523429 0.022332292233 0.0252909093637
0.00517199299762 0.0206759303011 0.0211164375362
0.00495440641763 0.0194755625332 0.0186355336302
0.00472786311215 0.0181954844399 0.0158233936954
0.00449732973209 0.0171733078862 0.0144109272141
0.00427840177234 0.01628570616 0.0131337820727
0.00405700716823 0.0147684679552 0.0109537626967
0.00382486957142 0.0130867713102 0.00806712173473
0.00344175337279 0.0133814283802 0.00805670043799
0.00330598270264 0.0124544243122 0.00741501312904
0.00306662898565 0.0126162165787 0.00760146152019
0.00294008281273 0.011861138651 0.00713460823122
0.0028451305149 0.0117439514876 0.00708095415274
0.00276012064755 0.0111778241111 0.00679629049809
0.0026780081065 0.0106365010987 0.00655615725455
0.00259383549619 0.0100703917457 0.00633183508613
0.00251034238927 0.00948188776039 0.00595008037275
0.00242477277558 0.00885968095377 0.00558067004057
0.0021094476712 0.00966682575497 0.00532126641152
0.00191275217921 0.00913699671533 0.00508569672353
0.00170329667915 0.00848880036892 0.00478712716804
0.00159198631088 0.0080040553898 0.00484747047478
0.00150850203884 0.00756691386063 0.00470588456211
0.00143014549432 0.00714562923384 0.00418373657359
0.00134739148136 0.00669861762118 0.00360529924511
0.00128171576506 0.00634235577797 0.00334779015943
0.00121731483178 0.00599202635425 0.00319147018714
0.00114934271581 0.00561961718999 0.00293195122288
0.00107873976346 0.00523051851719 0.0027777795991
0.001013651079 0.00493068137927 0.00268480569168
0.000968714010578 0.00468185488064 0.00259268031064
0.0009218842838 0.00441992934455 0.0024213981256
0.000873222451248 0.00414543159555 0.00224815750385
0.000827665253737 0.00388617518917 0.0021591018348
0.000772907520183 0.00374406412484 0.00201900590043
0.000722232880152 0.00348165036996 0.00197098295837
0.000687450079219 0.00328482918805 0.0019064652342
0.00065348626331 0.00309005691757 0.0018416866717
0.000619773263065 0.00289594506345 0.00182957209213
0.000590026994947 0.0027269242458 0.00181028669863
0.000558495240095 0.00254306521705 0.00170972753092
0.000526995483624 0.00235612273613 0.00160480741271
0.000502699475218 0.00221624955519 0.00160187128282
0.000477280179213 0.00221067036565 0.00161106452363
0.000452371043718 0.00209537133588 0.00154359768182
0.000424537497577 0.00197974703378 0.00145909198522
0.000393120232153 0.00181687492556 0.00143894354692
0.000375157712829 0.00181442215636 0.00143877982939
0.00036458513787 0.00181424181378 0.0014383657417
0.00035342389616 0.00176917732633 0.00141650120451
0.000342598737824 0.00171062185079 0.00140003852412
0.000331790924575 0.00165238677349 0.00138207229576
0.000320349108364 0.00160317600691 0.00137239186818
0.000310477736054 0.00155010871812 0.00135962851449
0.000300280173605 0.00149514987559 0.00134695449447
0.000290134340768 0.00144032304479 0.0013386167039
0.000280118772328 0.00138603839797 0.0013326072392
0.00027088241904 0.00133569849101 0.00131958928409
0.000261746089176 0.00128591350039 0.00130870652436
0.000254631868247 0.00125056379824 0.00130809335168
0.000247411585233 0.0012143780977 0.00130726990607
0.000240142052587 0.00117787280722 0.0013077020446
0.000231703472405 0.00117783068739 0.00130829360428
0.000225124390027 0.00114301496408 0.00130268804509
0.000218457323673 0.00110774096894 0.0012966030047
0.000212400551699 0.00107761450854 0.0012953601916
0.000206353048659 0.00104630299588 0.00129582696833
0.000200123648899 0.00101402996493 0.00129630263715
0.000193692173565 0.000980701411523 0.00129514294376
0.000189140484719 0.000956988591896 0.00133667302046
0.00018463172219 0.000933683781238 0.00137376388517
0.000181200864165 0.000916643632462 0.00136897196897
0.000179034040145 0.00091001279217 0.00136879365449
0.000177621729779 0.000902552464932 0.0013685127285
0.000176243635675 0.000895261039234 0.00136871045496
0.000174872179007 0.00088818985799 0.00137169779501
0.000173756606898 0.000882292623753 0.00137006053544
0.000172627035768 0.00087631658744 0.00136589779976
0.00017151026133 0.000870395345256 0.00136416933022
0.000170300289243 0.000865398950429 0.00136048422305
0.000169000039859 0.000860142864852 0.00135492335511
0.000168043802409 0.000855821088516 0.00135324068953
0.000167365708777 0.000854825389243 0.00135102825169
0.000166882021844 0.000852281354542 0.00135155015407
0.000166409688066 0.000849793111725 0.00135201915202
0.000165590119425 0.000845550109715 0.00135000344205
0.000164839530232 0.000840924621518 0.00134508803543
0.000163704203035 0.000838619730378 0.00134288207471
0.000162880438861 0.000837859846783 0.00133869477478
0.000161265895835 0.000828453859101 0.00132750640995
0.000159932488886 0.000820020029596 0.00131561086143
0.000154090949915 0.000791521399113 0.00123501615224
0.000142540186323 0.000727263845978 0.00108049286474
0.00013655815856 0.0006907625038 0.00102006930434
0.000131354454965 0.000657369261779 0.000961687709943
0.000124071503241 0.000609584479923 0.00088429877833
0.000113570378697 0.000532065822379 0.000754322834383
0.000103965029224 0.000516033450218 0.000661235672108
9.20576079533e-05 0.000442667445114 0.00055465506305
8.28693759503e-05 0.000384439859989 0.00048452984558
7.60448507715e-05 0.000380437916302 0.000436455802086
6.90737310939e-05 0.000346119547137 0.000399502821329
6.21486337952e-05 0.000308480142546 0.000362019902292
5.78842541447e-05 0.000284843802881 0.000334589481434
5.4285142364e-05 0.000268594696565 0.000317401263198
5.05734138515e-05 0.000249403479388 0.000295069227862
4.70030920339e-05 0.000229854750515 0.000280694842299
4.3130623171e-05 0.000209035741693 0.000244585636022
4.04095548258e-05 0.000195455229753 0.000237382121024
3.78929470814e-05 0.000183058825964 0.000230919119848
3.54666273701e-05 0.000169655680273 0.000226499014417
3.3574218096e-05 0.000157771845284 0.000209269970858
3.21732054638e-05 0.000150193892225 0.000206507878799
3.07554350588e-05 0.00014197354373 0.000205920763732
2.95659707642e-05 0.000135031430961 0.000205810139316
2.8450766536e-05 0.000128432825031 0.000204431554075
2.73403772751e-05 0.000121785475359 0.000202792034761
2.61732010744e-05 0.000114631582476 0.000202966658845
2.46811930477e-05 0.000113111593689 0.00020280272488
2.36823160347e-05 0.000107199583787 0.000172421148593
2.26582239847e-05 0.000100820354143 0.000142010483938
2.16299976957e-05 9.87031196979e-05 0.000140521707895
2.07060746768e-05 9.86110420872e-05 0.000140449478232
1.9644412544e-05 9.32364991628e-05 0.000140131250956
1.8772201463e-05 9.3228051853e-05 0.000140123360855
1.76368418737e-05 8.70534672187e-05 0.000106246508539
1.69753964038e-05 8.34583897342e-05 0.000104975563043
1.63057158436e-05 7.97854657929e-05 0.000104931611215
1.57601491347e-05 7.67797876408e-05 0.000103925953072
1.52321634677e-05 7.38548653556e-05 0.000103918099431
1.46315364151e-05 7.05173178909e-05 9.26715963929e-05
1.39551267853e-05 6.65683876026e-05 5.99468458349e-05
1.32764991536e-05 6.27656959895e-05 5.89468774967e-05
1.26768915977e-05 5.93396096606e-05 5.8013221573e-05
1.19427247002e-05 5.6323845268e-05 5.61638685429e-05
1.13652404372e-05 5.29388440764e-05 3.72968361402e-05
1.07601845232e-05 4.97229071124e-05 3.60543473881e-05
1.02174520849e-05 4.65446293582e-05 3.5272496853e-05
9.42280980374e-06 4.28883757061e-05 3.24035307749e-05
8.80671576383e-06 4.14888030591e-05 3.16325203256e-05
8.31201347323e-06 3.86176514858e-05 3.06241914248e-05
7.80350486342e-06 3.82628026727e-05 3.0046354395e-05
7.42884170367e-06 3.6192834616e-05 2.97983739235e-05
7.14143962815e-06 3.47245335528e-05 2.89550584127e-05
6.82107801879e-06 3.29541498467e-05 2.86377862635e-05
6.51368879391e-06 3.13387617206e-05 2.37200419377e-05
6.18256053272e-06 2.9481883158e-05 2.32985226955e-05
5.90904456547e-06 2.79759977502e-05 1.71504251832e-05
5.63548723325e-06 2.64174718496e-05 1.67003254838e-05
5.3754607194e-06 2.6243677774e-05 1.66033180737e-05
5.09722203306e-06 2.47460391173e-05 1.52413699875e-05
4.81677494676e-06 2.35253085368e-05 1.48363617219e-05
4.53645834242e-06 2.19735675685e-05 1.46194249138e-05
4.33351696688e-06 2.08804593519e-05 1.44862764703e-05
4.11817535779e-06 2.03604737931e-05 1.38561428059e-05
3.94821389663e-06 1.94353818682e-05 1.35509141789e-05
3.82564216261e-06 1.8757370948e-05 1.29628535475e-05
3.72051391739e-06 1.8186092684e-05 1.29786921136e-05
3.60587239286e-06 1.76057970016e-05 1.29358108291e-05
3.49584454959e-06 1.69962111295e-05 1.28662291841e-05
3.38935558489e-06 1.64069942742e-05 1.28089344024e-05
3.27727269085e-06 1.57843364365e-05 1.28077434732e-05
3.14954470413e-06 1.52655118141e-05 1.23981752946e-05
3.04255577488e-06 1.4663648668e-05 1.07423052211e-05
2.93613355075e-06 1.40693810136e-05 1.02280627517e-05
2.87693985347e-06 1.40700259039e-05 1.02287350106e-05
2.76087013672e-06 1.38780342375e-05 9.56506135885e-06
2.70373525342e-06 1.35719654419e-05 8.93725619548e-06
2.65014539612e-06 1.3284836411e-05 8.7076517924e-06
2.60300605066e-06 1.30325444985e-05 8.75712126e-06
2.56311580291e-06 1.2929179315e-05 8.75227497033e-06
2.51884645704e-06 1.26901519042e-05 8.62481295384e-06
2.48227527888e-06 1.24965376708e-05 8.6382909056e-06
2.44600052772e-06 1.24665496638e-05 8.63682268656e-06
2.41456841467e-06 1.23009205102e-05 8.59899680601e-06
2.38434090211e-06 1.21414449319e-05 8.56806194621e-06
2.3556167342e-06 1.19898317343e-05 8.548459933e-06
2.32781402476e-06 1.18415696858e-05 8.51531146829e-06
2.30428706533e-06 1.17193655389e-05 8.53783072197e-06
2.28500817668e-06 1.16174802459e-05 8.56377665194e-06
2.26579758997e-06 1.15175030864e-05 8.55005249639e-06
2.24712588336e-06 1.14191456473e-05 8.60583683078e-06
2.23461050953e-06 1.13523208328e-05 8.58331128264e-06
2.21999902431e-06 1.12756874394e-05 8.61000574625e-06
2.20925706241e-06 1.12188544885e-05 8.59559012737e-06
2.19908240913e-06 1.1212311334e-05 8.5961623594e-06
2.1830266883e-06 1.11533142651e-05 8.51390235439e-06
2.17348716658e-06 1.11031182875e-05 8.49736370692e-06
2.15711472802e-06 1.10128643566e-05 8.49333493698e-06
2.14800259607e-06 1.10114962059e-05 8.49327331239e-06
2.13689054564e-06 1.09465253754e-05 8.43065741259e-06
2.12917882794e-06 1.0892975709e-05 8.11942919804e-06
2.10804696598e-06 1.07918122798e-05 8.00088123684e-06
2.09058881506e-06 1.07009906626e-05 7.87052414723e-06
2.04818691228e-06 1.0422459217e-05 7.49156085027e-06
1.9843693113e-06 1.00496586354e-05 7.0037998017e-06
1.89762599058e-06 9.43131989374e-06 6.65768139465e-06
1.78498726822e-06 8.92623529774e-06 6.012419493e-06
1.68021031744e-06 8.21674017261e-06 5.15739199217e-06
1.48862132247e-06 7.29959181452e-06 4.06908698371e-06
1.348617398e-06 6.40450396386e-06 3.22618324148e-06
1.22378222382e-06 5.56972322259e-06 2.56690332556e-06
1.0910096655e-06 5.41443968951e-06 2.14106597674e-06
9.5943621966e-07 4.68447048072e-06 1.77550513362e-06
7.94807618925e-07 3.78609164777e-06 1.27406020466e-06
7.17293355443e-07 3.34197486168e-06 1.08699882133e-06
6.51640764454e-07 2.99405153348e-06 9.53752025509e-07
6.13297136919e-07 2.78343020541e-06 9.00425783382e-07
5.85191638235e-07 2.61362988109e-06 8.42489041945e-07
5.48285553716e-07 2.44337418923e-06 8.13004786115e-07
5.1862715837e-07 2.26654313745e-06 7.40006397302e-07
4.95027217686e-07 2.26379108152e-06 7.3836788995e-07
4.68148164349e-07 2.10759628751e-06 7.03735799668e-07
4.46759190546e-07 1.97899504536e-06 6.81556067732e-07
4.26623248696e-07 1.97618253962e-06 6.81910031721e-07
4.08419300051e-07 1.87001739654e-06 6.69309409919e-07
3.89025625965e-07 1.75524284224e-06 6.38946413665e-07
3.68101633241e-07 1.62927395408e-06 5.81083330382e-07
3.47465315258e-07 1.50258169486e-06 5.15035648846e-07
3.26527327334e-07 1.47017130151e-06 5.07744283194e-07
3.09199768256e-07 1.47058813723e-06 5.07938662915e-07
2.89804444217e-07 1.35962211732e-06 4.73672941904e-07
2.75669684256e-07 1.3029893885e-06 4.4291414488e-07
2.60577368564e-07 1.22277577109e-06 4.03990821396e-07
2.46849976893e-07 1.14494863462e-06 3.77633461376e-07
2.33507497455e-07 1.0941751764e-06 3.75261201016e-07
2.24078801653e-07 1.08728349774e-06 3.7381239976e-07
2.13072460396e-07 1.03007573872e-06 3.50638647069e-07
2.03641866879e-07 9.7746908393e-07 3.15465866591e-07
1.94919978221e-07 9.28478772987e-07 3.03084948894e-07
1.84549958526e-07 8.69338155804e-07 2.60327318219e-07
1.70471708794e-07 7.95963407939e-07 2.44369070865e-07
1.60933039484e-07 7.40582416342e-07 2.34779526392e-07
1.51553343681e-07 7.32096312075e-07 2.31972032517e-07
1.42328138692e-07 7.11627291107e-07 2.3065234109e-07
1.31476315265e-07 6.52276226286e-07 2.33436759587e-07
1.22640637563e-07 6.04257253659e-07 1.92776024095e-07
1.14873765695e-07 5.61789272014e-07 1.69138857562e-07
1.09650979883e-07 5.32812853002e-07 1.57723067951e-07
1.0343006456e-07 4.98909107799e-07 1.47014898891e-07
9.76705664327e-08 4.66690454589e-07 1.37949530872e-07
9.16414800397e-08 4.37321657169e-07 1.2852022804e-07
8.49711292169e-08 4.17627649882e-07 1.26007405885e-07
8.02428452543e-08 3.91705820458e-07 1.18419690388e-07
7.47627159445e-08 3.61963829748e-07 1.08160739446e-07
7.10381298569e-08 3.41210741218e-07 1.00872404191e-07
6.70259662593e-08 3.18619727422e-07 9.25365647824e-08
6.35874765714e-08 2.99040858405e-07 8.3892276978e-08
6.00796906574e-08 2.7887952429e-07 7.76875377376e-08
5.69819576497e-08 2.60964426722e-07 7.52654500379e-08
5.3543915085e-08 2.43119439308e-07 7.12000938837e-08
5.09322795146e-08 2.38076307326e-07 7.11760322522e-08
4.84671530257e-08 2.32489784116e-07 6.98807469425e-08
4.58173621363e-08 2.18806043142e-07 6.71519971134e-08
4.29326150637e-08 2.03000904879e-07 6.35823826461e-08
4.0531066666e-08 1.89279665026e-07 5.90730885008e-08
3.81678675344e-08 1.75719302836e-07 5.69593785138e-08
3.60511509244e-08 1.63274268433e-07 5.38245722714e-08
3.33907713821e-08 1.47912908859e-07 4.62085908274e-08
3.14884136787e-08 1.36210151858e-07 4.24899899319e-08
2.94792809402e-08 1.24082329044e-07 4.0661084516e-08
2.78287946976e-08 1.24048259907e-07 4.0643369318e-08
2.61681241305e-08 1.1385293338e-07 3.73919768663e-08
2.44972079438e-08 1.03390627243e-07 3.42264982701e-08
2.29430583566e-08 9.80323697878e-08 3.02730219176e-08
2.14899936742e-08 9.73683258197e-08 2.99160909412e-08
2.04247586774e-08 9.73361890458e-08 2.99365250681e-08
1.92375730972e-08 9.0638359646e-08 2.60363464532e-08
1.85020021204e-08 8.657117807e-08 2.51278681812e-08
1.78256123762e-08 8.26720114238e-08 2.38555236206e-08
1.67687859742e-08 7.8000969106e-08 2.26719017696e-08
1.60666364583e-08 7.39382701589e-08 2.21486137359e-08
1.54107218426e-08 7.01587569696e-08 2.13431320737e-08
1.48046710859e-08 6.65625047667e-08 2.05454013848e-08
1.41897805827e-08 6.29237738022e-08 2.03545826966e-08
1.35357981734e-08 5.90697960227e-08 1.8306364583e-08
1.28121192477e-08 5.45655762237e-08 1.69783214965e-08
1.21749170753e-08 5.05434830954e-08 1.57572225548e-08
1.15174723803e-08 4.99890285464e-08 1.55318520212e-08
1.08235472484e-08 4.56322078999e-08 1.44495663991e-08
1.00369634753e-08 4.05145042633e-08 1.28764992228e-08
9.3761037681e-09 3.60088715293e-08 1.05515181264e-08
8.78120629841e-09 3.5945146983e-08 1.05248094911e-08
8.19782227266e-09 3.59511064902e-08 1.05244737103e-08
7.76296877281e-09 3.32520866079e-08 9.60450092869e-09
7.3050969528e-09 3.31880192661e-08 9.56059895665e-09
6.68950227568e-09 3.04870467722e-08 9.15586087753e-09
6.28609266889e-09 2.80875084159e-08 8.32259464092e-09
5.80673104555e-09 2.71405907343e-08 8.1849273837e-09
5.37529132852e-09 2.46416956618e-08 7.15135602552e-09
5.01500947769e-09 2.25237417001e-08 6.43446623581e-09
4.69048965149e-09 2.07102400695e-08 5.69263077439e-09
4.38912639298e-09 2.06788953252e-08 5.68729390465e-09
3.93728320218e-09 1.87071866614e-08 5.20928512849e-09
3.62745533532e-09 1.69418285599e-08 4.38384028999e-09
3.29490971597e-09 1.52085958123e-08 4.19146716181e-09
3.11350798356e-09 1.41335212667e-08 3.68474702863e-09
2.9417178608e-09 1.31084817482e-08 3.34018889175e-09
2.74817340225e-09 1.26589427663e-08 3.31545441021e-09
2.60924874429e-09 1.18403123848e-08 3.25922968816e-09
2.47095648482e-09 1.10942215628e-08 3.17347422076e-09
2.38236663158e-09 1.10867633926e-08 3.17042423646e-09
2.28476583077e-09 1.05204743882e-08 2.79992590563e-09
2.18847721747e-09 9.95559407978e-09 2.68723327038e-09
2.09394052103e-09 9.39366243344e-09 2.51017649779e-09
1.99753642353e-09 9.07654093319e-09 2.40734785251e-09
1.91021406008e-09 8.84950051235e-09 2.37773635393e-09
1.80982832607e-09 8.36333253813e-09 2.2206958163e-09
1.68943202862e-09 7.87287385424e-09 2.16508521234e-09
1.60194343763e-09 7.36520649307e-09 1.98768106394e-09
1.51247315698e-09 6.89557739455e-09 1.87556942399e-09
1.4443570371e-09 6.49200193479e-09 1.78230124118e-09
1.36903689525e-09 6.41112785676e-09 1.74851605651e-09
1.30284405984e-09 6.03104144911e-09 1.66931236365e-09
1.23420544461e-09 6.00131238744e-09 1.66539116583e-09
1.17172562571e-09 5.65520627928e-09 1.56577929368e-09
1.1161326195e-09 5.35680770593e-09 1.53453074533e-09
1.06608689234e-09 5.10965364235e-09 1.40300877427e-09
1.01588571633e-09 4.82759328069e-09 1.35509280767e-09
9.72198289142e-10 4.57959336907e-09 1.25084421167e-09
9.27498565474e-10 4.3239694599e-09 1.17985950215e-09
8.73403358293e-10 4.0117202589e-09 1.11250450813e-09
8.30128700158e-10 3.75857646288e-09 1.05158218455e-09
7.91187791548e-10 3.74243606992e-09 1.05099837838e-09
7.4298925658e-10 3.51846351252e-09 1.01955403349e-09
7.00694615882e-10 3.27705996227e-09 9.11024873588e-10
6.61911070611e-10 3.05296829837e-09 8.45044768969e-10
5.94810428853e-10 2.69235046112e-09 7.54480974245e-10
5.51199889547e-10 2.43114752142e-09 6.87667166596e-10
4.95655976785e-10 2.0966933711e-09 5.93461021169e-10
4.66752091334e-10 2.05081339481e-09 5.90767449242e-10
4.40290344702e-10 2.01072412098e-09 5.84348411229e-10
4.13753864819e-10 1.85344086504e-09 5.80194220375e-10
3.88039325413e-10 1.82479581937e-09 5.75573024104e-10
3.68071662649e-10 1.72907206438e-09 5.59221352534e-10
3.49215171006e-10 1.72843843555e-09 5.58772554274e-10
3.31216262846e-10 1.63132535302e-09 5.39248966128e-10
3.12506390351e-10 1.53863081181e-09 5.11945113777e-10
2.97168238658e-10 1.45484739934e-09 4.98446233132e-10
2.80883323795e-10 1.36844210517e-09 4.80910625933e-10
2.67036165945e-10 1.29187431107e-09 4.66143281032e-10
2.55643356898e-10 1.2323282087e-09 4.62120774337e-10
2.41875871413e-10 1.15948943047e-09 4.50608264668e-10
2.3027538665e-10 1.09421054891e-09 4.06262160001e-10
2.19541454811e-10 1.03324337259e-09 3.92418466385e-10
2.07355742498e-10 9.63404732637e-10 3.77215911788e-10
1.94431040024e-10 8.89094558647e-10 3.82900097051e-10
1.83238708317e-10 8.76176258948e-10 3.83462748578e-10
1.73157753226e-10 8.1952419913e-10 3.7263549498e-10
1.61695281424e-10 7.53975925742e-10 3.62359667526e-10
1.49807761325e-10 6.85823840595e-10 3.58307078583e-10
1.41369173995e-10 6.35886707938e-10 3.51621168299e-10
1.35860181438e-10 6.33485623047e-10 3.54467053459e-10
1.30246358235e-10 6.3323567122e-10 3.53449481298e-10
1.24573329651e-10 6.01835036103e-10 3.47485088073e-10
1.18957491217e-10 5.70677070294e-10 3.41329776621e-10
1.1357403662e-10 5.40414025431e-10 3.37850350544e-10
1.07870350043e-10 5.0945974916e-10 3.35697435908e-10
1.02165167086e-10 4.76948743801e-10 3.28033688458e-10
9.70152212338e-11 4.51375019689e-10 3.29661659941e-10
9.15386533072e-11 4.19494835096e-10 3.27364579096e-10
8.62721821073e-11 3.88242787666e-10 3.21617276079e-10
8.1518679963e-11 3.59651042424e-10 3.19419076581e-10
7.79432234152e-11 3.37720337784e-10 3.18087631847e-10
7.49061028731e-11 3.37468528477e-10 3.18166543982e-10
7.17059117757e-11 3.18235900849e-10 3.14421152488e-10
6.90528792199e-11 3.02034796536e-10 3.12251660124e-10
6.67476501733e-11 2.87763555681e-10 3.10514776757e-10
6.4858040125e-11 2.87770175385e-10 3.10677018007e-10
6.29248673792e-11 2.78038096084e-10 3.11059434341e-10
6.08058843611e-11 2.75873584492e-10 3.09712435302e-10
5.8393373209e-11 2.6265291261e-10 3.0977304742e-10
5.68608267325e-11 2.57903315427e-10 3.10006198777e-10
5.57049900757e-11 2.57480402102e-10 3.09629672277e-10
5.43087305447e-11 2.49392384356e-10 3.09274284159e-10
5.31999822167e-11 2.45151769208e-10 3.09425518281e-10
5.20305060854e-11 2.38318472071e-10 3.08759520723e-10
5.07780234359e-11 2.31013143094e-10 3.07640534591e-10
4.95642280208e-11 2.23751114954e-10 3.10838163833e-10
4.83479712221e-11 2.17497047479e-10 3.09206079122e-10
4.74185702627e-11 2.16444941307e-10 3.08365753191e-10
4.65910966149e-11 2.15040295638e-10 3.0922478437e-10
4.58590856088e-11 2.10810410087e-10 3.09452222153e-10
4.52566795602e-11 2.07290371828e-10 3.08987295173e-10
4.46055058616e-11 2.03495016471e-10 3.092409618e-10
4.41403182996e-11 2.01980633348e-10 3.0954760698e-10
4.37140388143e-11 1.99474311442e-10 3.09672309208e-10
4.32721249788e-11 1.96852311842e-10 3.09140610577e-10
4.28851098274e-11 1.96828928564e-10 3.09149829106e-10
4.26205317899e-11 1.95270273372e-10 3.10448655902e-10
4.22652330152e-11 1.93181553874e-10 3.10326830984e-10
4.18186959341e-11 1.90587874693e-10 3.09382077907e-10
4.14693370642e-11 1.88786129156e-10 3.08847396355e-10
4.11210644288e-11 1.86734109599e-10 3.08316697514e-10
4.08269558877e-11 1.86298076491e-10 3.08272680251e-10
4.06022219418e-11 1.84987652628e-10 3.0883908139e-10
4.05293606403e-11 1.84646053361e-10 3.09670003261e-10
4.04310940135e-11 1.8408755464e-10 3.10119592784e-10
4.0134681294e-11 1.82391839559e-10 3.08409064931e-10
4.0136836214e-11 1.8235828268e-10 3.09304415361e-10
4.00670184336e-11 1.81939795265e-10 3.09268184079e-10
3.99978952838e-11 1.81502458077e-10 3.09348025211e-10
3.99098331866e-11 1.80974861373e-10 3.09192418532e-10
3.98795235127e-11 1.81216195426e-10 3.09616221865e-10
3.96916448909e-11 1.80160124709e-10 3.08605799439e-10
3.95863196938e-11 1.79514573162e-10 3.07968338204e-10
3.94955155352e-11 1.7912463964e-10 3.07622748665e-10
3.94023624921e-11 1.78654635384e-10 3.07064551998e-10
3.94094089429e-11 1.78619407877e-10 3.07287123177e-10
3.93842417294e-11 1.78509406318e-10 3.07371146802e-10
3.94537143849e-11 1.78984716579e-10 3.08283995693e-10
3.93694260764e-11 1.78522437209e-10 3.07790842819e-10
3.93586123043e-11 1.78434742314e-10 3.07824543087e-10
3.9326892653e-11 1.7824170993e-10 3.07689877414e-10
3.93865424094e-11 1.78611158696e-10 3.08439270702e-10
3.93850185779e-11 1.78608760875e-10 3.08831004593e-10
3.93737652266e-11 1.78541143531e-10 3.08906522882e-10
3.93363925145e-11 1.78315775844e-10 3.08568407466e-10
3.92035164181e-11 1.7763487634e-10 3.07380120948e-10
3.91479665341e-11 1.77277166973e-10 3.0684098229e-10
3.9259486992e-11 1.77889554692e-10 3.08075335247e-10
3.92937096108e-11 1.78126792837e-10 3.08502372702e-10
3.93498859801e-11 1.78384885135e-10 3.08994447447e-10
3.91882170997e-11 1.77501323595e-10 3.07617262953e-10
3.94069892411e-11 1.78747930497e-10 3.09908392167e-10
3.9390075503e-11 1.78663274404e-10 3.09757512616e-10
3.9317389857e-11 1.78241208009e-10 3.09008553739e-10
3.93360950786e-11 1.78366937303e-10 3.09270821655e-10
3.93209216022e-11 1.78269275738e-10 3.09115616303e-10
3.93784799218e-11 1.78657270378e-10 3.09797469305e-10
3.93642602947e-11 1.78505601749e-10 3.09582360434e-10
3.93187122791e-11 1.782857738e-10 3.09208221842e-10
3.92273615451e-11 1.77727254055e-10 3.08241270824e-10
3.92462213112e-11 1.77868539782e-10 3.08510083804e-10
3.92558143269e-11 1.77933529001e-10 3.08647605984e-10
3.93324726232e-11 1.78402762064e-10 3.09466852282e-10
3.93119893722e-11 1.78270356723e-10 3.09262924399e-10
3.91031007285e-11 1.77073271413e-10 3.07114182253e-10
3.90552697608e-11 1.76794982512e-10 3.06631862051e-10
3.9017281613e-11 1.76589430724e-10 3.06282652863e-10
3.92597282382e-11 1.7799898142e-10 3.0873578659e-10
3.91515165872e-11 1.77345594774e-10 3.07605828764e-10
3.92669145553e-11 1.7803189677e-10 3.08804898385e-10
3.93107958346e-11 1.78242246607e-10 3.09205782237e-10
3.9149646831e-11 1.77334433253e-10 3.07623629854e-10
3.91584372996e-11 1.77382051711e-10 3.07689285469e-10
3.91641582883e-11 1.77418793525e-10 3.07759595551e-10
3.9148788829e-11 1.77318482386e-10 3.07579432854e-10
3.91764360624e-11 1.77486369937e-10 3.07877077756e-10
3.91426034027e-11 1.77262413512e-10 3.07498357052e-10
3.91064793637e-11 1.77094399348e-10 3.07206250061e-10
3.91062224258e-11 1.77093454813e-10 3.07204653087e-10
3.91834283913e-11 1.77579234151e-10 3.08061254907e-10
3.92537240294e-11 1.77867224452e-10 3.08555408568e-10
3.92537040745e-11 1.77867552618e-10 3.08566684163e-10
3.92364719196e-11 1.77754766718e-10 3.08370557934e-10
3.92534840762e-11 1.77855601055e-10 3.08546855387e-10
3.92641072865e-11 1.77994595116e-10 3.08792462427e-10
3.92569912233e-11 1.77948750516e-10 3.08712420068e-10
3.92582538746e-11 1.77956983167e-10 3.08726792746e-10
3.92582256369e-11 1.77956437285e-10 3.0872595977e-10
3.93508558351e-11 1.78509223371e-10 3.09691596492e-10
3.92812101312e-11 1.78094595734e-10 3.08968275115e-10
3.91550127166e-11 1.77371921069e-10 3.07708021107e-10
3.91550147522e-11 1.77371933368e-10 3.07708065764e-10
3.91538772458e-11 1.77364979803e-10 3.07696670756e-10
3.92691604535e-11 1.77979670861e-10 3.08765920924e-10
3.9156797393e-11 1.77326529065e-10 3.07625497438e-10
3.91567845095e-11 1.77326563493e-10 3.07625578958e-10
3.91867845509e-11 1.77529900049e-10 3.07982564895e-10
3.91049576953e-11 1.77087925394e-10 3.07213155953e-10
3.92435687548e-11 1.778479231e-10 3.08538143749e-10
3.92244210652e-11 1.77749157989e-10 3.08365720979e-10
3.92244237425e-11 1.77749561809e-10 3.08366459526e-10
3.92301866055e-11 1.77862288876e-10 3.08566685507e-10
3.92103911642e-11 1.77637730752e-10 3.08170241944e-10
3.92218416827e-11 1.77707425429e-10 3.08291661258e-10
3.91485935346e-11 1.77287058184e-10 3.07557245098e-10
3.91471198748e-11 1.7727752619e-10 3.07540808782e-10
3.91391595286e-11 1.77224066194e-10 3.07446852716e-10
3.92292175362e-11 1.77785477937e-10 3.08428862867e-10
3.91808821521e-11 1.7757816289e-10 3.08070283188e-10
3.91977494428e-11 1.77605354663e-10 3.08114738393e-10
3.92331782845e-11 1.77798597137e-10 3.08451856637e-10
3.92713884025e-11 1.78016141674e-10 3.08831685728e-10
3.92713881865e-11 1.78015856028e-10 3.08831205563e-10
3.924749917e-11 1.77860752318e-10 3.0855975143e-10
3.92476162937e-11 1.77861190603e-10 3.08560689806e-10
3.91174433238e-11 1.77118422101e-10 3.0726414413e-10
3.91270104971e-11 1.77178812617e-10 3.07369769044e-10
3.92905488569e-11 1.7819610956e-10 3.09149531349e-10
3.93374286814e-11 1.78459499047e-10 3.09608984148e-10
3.91768308691e-11 1.77509252283e-10 3.0796630595e-10
3.91767522805e-11 1.77508407084e-10 3.07964903535e-10
3.91847967893e-11 1.77572008064e-10 3.08076632193e-10
3.91690190247e-11 1.77451751663e-10 3.07865279885e-10
3.91697608723e-11 1.77458429843e-10 3.07877022764e-10
3.92067118397e-11 1.7769068595e-10 3.08283364589e-10
3.91472205839e-11 1.77300619939e-10 3.07600479493e-10
3.91762273056e-11 1.77490907949e-10 3.07933919626e-10
3.91424822979e-11 1.77309607171e-10 3.07618015996e-10
3.91755983637e-11 1.77497359748e-10 3.07945515754e-10
3.91554213726e-11 1.77377508172e-10 3.07735940965e-10
3.91391026035e-11 1.77269695045e-10 3.07547056131e-10
3.92501481758e-11 1.77916153076e-10 3.08675865262e-10
3.92501750597e-11 1.77916373984e-10 3.08676136188e-10
3.92745487427e-11 1.7804399598e-10 3.08898570278e-10
3.93356298165e-11 1.78388293121e-10 3.09499352329e-10
3.93195907176e-11 1.78283998442e-10 3.09316792283e-10
3.92501951497e-11 1.77990438162e-10 3.08809299421e-10
3.93236170873e-11 1.78398703836e-10 3.09521520098e-10
3.92464387711e-11 1.77888872125e-10 3.0862828142e-10
3.93166543116e-11 1.78286037465e-10 3.09321631206e-10
3.93166316234e-11 1.78285840029e-10 3.09321248023e-10
3.92390241222e-11 1.77778090337e-10 3.08432003932e-10
3.91951927798e-11 1.77583167948e-10 3.08095346715e-10
3.91969789443e-11 1.77580990628e-10 3.0809099694e-10
3.93076574794e-11 1.7820222574e-10 3.09175015131e-10
3.93078517496e-11 1.78202913691e-10 3.09176322384e-10
3.9268531565e-11 1.77973439618e-10 3.08775467042e-10
3.92629541517e-11 1.77965555674e-10 3.08762834845e-10
3.91798236069e-11 1.77482383718e-10 3.07918341482e-10
3.91798537137e-11 1.77482421941e-10 3.07918417996e-10
3.92471642402e-11 1.77834300187e-10 3.0853122353e-10
3.92239329925e-11 1.77652755104e-10 3.08212088509e-10
3.91770014019e-11 1.77380501853e-10 3.07736923601e-10
3.9171845343e-11 1.77357491662e-10 3.07697048325e-10
3.92464753951e-11 1.7780972418e-10 3.0848784505e-10
3.91759561901e-11 1.77347685167e-10 3.07678542436e-10
3.91489613499e-11 1.77328536029e-10 3.07651293199e-10
3.91342329027e-11 1.77232320572e-10 3.07482827435e-10
3.91618528927e-11 1.77422428264e-10 3.0781613422e-10
3.92033113525e-11 1.77618129061e-10 3.08155798817e-10
3.91822615892e-11 1.7752425754e-10 3.07993288018e-10
3.92403592806e-11 1.77868148687e-10 3.08594188212e-10
3.92403550579e-11 1.77868158245e-10 3.08594226874e-10
3.9240262361e-11 1.77867573603e-10 3.08593286321e-10
3.92037223202e-11 1.77637737236e-10 3.08190935382e-10
3.92038676412e-11 1.7763825758e-10 3.08191825888e-10
3.9167245516e-11 1.7741976838e-10 3.07809992633e-10
3.91673044946e-11 1.77420088951e-10 3.07810609122e-10
3.9173265138e-11 1.77468813461e-10 3.07896309708e-10
3.91733098618e-11 1.77468710433e-10 3.07896113031e-10
3.91731874164e-11 1.77467922603e-10 3.0789469762e-10
3.91732763331e-11 1.77468815261e-10 3.07896301059e-10
3.91080252697e-11 1.77065699389e-10 3.07190827419e-10
3.91432542256e-11 1.77296757723e-10 3.07595484997e-10
3.91173368423e-11 1.77126276454e-10 3.07296973117e-10
3.90725522134e-11 1.76826965258e-10 3.06772315166e-10
3.92410657744e-11 1.77864636089e-10 3.08587861038e-10
3.92461070466e-11 1.77947863122e-10 3.08735680309e-10
3.92383645025e-11 1.77890825874e-10 3.08635370829e-10
3.91633254129e-11 1.77427391188e-10 3.07824970116e-10
3.91633276551e-11 1.77427393931e-10 3.07824971446e-10
3.91635345629e-11 1.77428445167e-10 3.07826762084e-10
3.91633133215e-11 1.77427433042e-10 3.07825059714e-10
3.92327428345e-11 1.77796367374e-10 3.08467676372e-10
3.92327618165e-11 1.77796317378e-10 3.08467534668e-10
3.92173337047e-11 1.77726359757e-10 3.08346271721e-10
3.92173544617e-11 1.77726647003e-10 3.08346856063e-10
3.91794380607e-11 1.77516213335e-10 3.07979834022e-10
3.9262749525e-11 1.78009507266e-10 3.0884125057e-10
3.92960373218e-11 1.78228114294e-10 3.09224490898e-10
3.92743666652e-11 1.78091328494e-10 3.08985057119e-10
3.93191320396e-11 1.78307732558e-10 3.09360831527e-10
3.93020113966e-11 1.78236239314e-10 3.0923746283e-10
3.929239935e-11 1.781828419e-10 3.09143951123e-10
3.93069020133e-11 1.78276921489e-10 3.09308698448e-10
3.92751381556e-11 1.78069149335e-10 3.08944769662e-10
3.93047467457e-11 1.78263446221e-10 3.09285374398e-10
3.9275816935e-11 1.78074248319e-10 3.08953940364e-10
3.9121022965e-11 1.77169487938e-10 3.07374073848e-10
3.91620720781e-11 1.77423973001e-10 3.07819300018e-10
3.91423777211e-11 1.77296671862e-10 3.07596334312e-10
3.91331813458e-11 1.77272611921e-10 3.07555936472e-10
3.91377092376e-11 1.77283742085e-10 3.07574377557e-10
3.91304515927e-11 1.77236072261e-10 3.07490964557e-10
3.91302623827e-11 1.77235731862e-10 3.07490494142e-10
3.91530355661e-11 1.77393685354e-10 3.07767471438e-10
3.91180260274e-11 1.77156428971e-10 3.07351847898e-10
3.9117813925e-11 1.77155159011e-10 3.07349724172e-10
3.91179422201e-11 1.7715558822e-10 3.07350343587e-10
3.91108467181e-11 1.77120702177e-10 3.07289729239e-10
3.91108493434e-11 1.77120690277e-10 3.07289714429e-10
3.90681246419e-11 1.76840747589e-10 3.06799240201e-10
3.90683395031e-11 1.76841647539e-10 3.06800867671e-10
3.91679880279e-11 1.77508057647e-10 3.07968440445e-10
3.91678998914e-11 1.77507759821e-10 3.07967924823e-10
3.9167985394e-11 1.77508064467e-10 3.0796848638e-10
3.91679034999e-11 1.77507532857e-10 3.07967615806e-10
3.916795796e-11 1.77507644492e-10 3.07967720898e-10
3.91396483578e-11 1.77302142164e-10 3.07606908761e-10
3.91455867766e-11 1.77341091977e-10 3.07675257918e-10
3.92731006903e-11 1.78020896364e-10 3.0885962481e-10
3.92617304475e-11 1.77956954908e-10 3.08747960817e-10
3.92676373225e-11 1.7802923917e-10 3.08876140883e-10
3.92942968235e-11 1.78120516362e-10 3.09032292199e-10
3.92943862032e-11 1.78121009561e-10 3.0903303603e-10
3.92557492682e-11 1.77882912968e-10 3.08616714109e-10
3.92291454183e-11 1.77709633507e-10 3.08313219507e-10
3.92291501796e-11 1.77709624098e-10 3.0831319994e-10
3.92291663897e-11 1.77709586361e-10 3.08313075325e-10
3.92990765886e-11 1.78147404918e-10 3.09079397846e-10
3.92839974825e-11 1.7804930589e-10 3.0890759959e-10
3.92616223686e-11 1.77924586957e-10 3.08690196504e-10
3.92616988549e-11 1.7792442838e-10 3.08689895585e-10
3.92614099168e-11 1.77923599446e-10 3.08688548525e-10


==> errors_g_c.dat <==
1.0
0.9998358186
0.999419463134
0.998659989132
0.997481872934
0.995977075731
0.99424228288
0.992217964491
0.98922786739
0.985740563445
0.925291609648
0.862353196263
0.804267287762
0.750320873556
0.699927830833
0.628654775376
0.537814303365
0.432936745527
0.299841060532
0.280484823089
0.260997356183
0.254905008503
0.252167565595
0.25072291546
0.24888728082
0.247002829887
0.246131239482
0.244833212037
0.244111492761
0.243392342195
0.242716905869
0.242039584675
0.241375025064
0.240747488641
0.240229399342
0.239739471055
0.239248412959
0.238853324596
0.237263755076
0.235439534666
0.226064627141
0.212605342993
0.126210176036
0.0771242958512
0.0337721716909
0.0322972236397
0.0307537645949
0.0293046632238
0.027775749404
0.026348348677
0.0248353276945
0.0234504108107
0.0219805051274
0.0207952210822
0.0197389015245
0.0187581981567
0.0181583066588
0.0175872692207
0.0170007994815
0.0163948530314
0.01576879455
0.0151342928063
0.014474198
0.0137870429824
0.0130656937544
0.0126132854872
0.0121484208338
0.0116664704583
0.0111658669963
0.0107124175922
0.0102418462005
0.00985033096942
0.00944385699817
0.00916544656455
0.00887993741647
0.0085880159011
0.00828712172248
0.00798423246394
0.0076700810304
0.00734819407448
0.00701281116199
0.00676661575615
0.00656404075562
0.00634965916341
0.00613490128838
0.00590302268171
0.00564582793892
0.00538945325711
0.00513577570654
0.00487011054807
0.00463059392046
0.00437062251274
0.0040947474695
0.00374578334199
0.00345039763225
0.00308308096655
0.0027647988447
0.00243821259847
0.00217827262009
0.00190043437189
0.00178343681289
0.00167274964847
0.00157786986895
0.00147763951025
0.00138254740891
0.0013121862145
0.00125229651917
0.0011932675629
0.00113221469634
0.00106845677856
0.00100202433315
0.000931105137501
0.000860338171417
0.000799905055906
0.000757275988559
0.000714539943755
0.000670104097281
0.000625349258175
0.000587953279384
0.000553897615298
0.000520882299839
0.000486222950797
0.000448892087802
0.000411172468952
0.000379128917579
0.000345340011659
0.000326432092055
0.000307218318365
0.000291970303657
0.000276206134272
0.000261484654821
0.000249446557872
0.000239402804891
0.000229136072313
0.000219117504179
0.000209536284914
0.00020311195703
0.000196566872685
0.000189833050995
0.000182894063329
0.000175962221924
0.000168954021291
0.000161718603515
0.000154193853944
0.000146563393858
0.00014144778822
0.0001367766157
0.000132241661791
0.00012821859209
0.000124837898661
0.000121905908143
9.32994530287e-05
8.34010805787e-05
6.57045824437e-05
6.05251243575e-05
5.49616879281e-05
4.99208412271e-05
4.44834512981e-05
4.21795859581e-05
4.04622610246e-05
3.8710289074e-05
3.69658968653e-05
3.51940017783e-05
3.33657587449e-05
3.14820373167e-05
2.9482212018e-05
2.77491197421e-05
2.63365979583e-05
2.49173742753e-05
2.34218804049e-05
2.18724307022e-05
2.03182500038e-05
1.89654128101e-05
1.75851639966e-05
1.61615811492e-05
1.48164390583e-05
1.34304167164e-05
1.18931300733e-05
1.06988372096e-05
9.46729116953e-06
8.39866718274e-06
7.82495547942e-06
7.22158667159e-06
6.6656265239e-06
6.12876199349e-06
5.67248546607e-06
5.19713683554e-06
4.83227558726e-06
4.48608720873e-06
4.17414687926e-06
3.87012157626e-06
3.5907552766e-06
3.32007878602e-06
3.08608392295e-06
2.87293134419e-06
2.65486598713e-06
2.48332192955e-06
2.32676099871e-06
2.18053913161e-06
2.04177447794e-06
1.94264735239e-06
1.84507708409e-06
1.74543893043e-06
1.64000097569e-06
1.5347627866e-06
1.43859735232e-06
1.36626706222e-06
1.29923214419e-06
1.22893026593e-06
1.16534462796e-06
1.11085760541e-06
1.05422329467e-06
9.9752839585e-07
9.40682915741e-07
8.85355835028e-07
8.33701392897e-07
7.81311114786e-07
7.39976787624e-07
6.92391505611e-07
6.43874872901e-07
5.95655162868e-07
5.59846906196e-07
5.23516588834e-07
4.86184029866e-07
4.47451019605e-07
4.17195587543e-07
3.92315904894e-07
3.71681761677e-07
3.54483952941e-07
3.37399965101e-07
3.20347771395e-07
3.02445287502e-07
2.83922359543e-07
2.66188447751e-07
2.47866745786e-07
2.32437138986e-07
2.17337634343e-07
2.02605577597e-07
1.91531246446e-07
1.82386814122e-07
1.73742586064e-07
1.64923091627e-07
1.55798645406e-07
1.48064032011e-07
1.39998856187e-07
1.32341172701e-07
1.24837481391e-07
1.16897347402e-07
1.0966909047e-07
1.03380636731e-07
9.82204958154e-08
9.28319038477e-08
8.80783854647e-08
8.34307457699e-08
7.86358820782e-08
7.54668555441e-08
7.22076916952e-08
6.98694530072e-08
6.78243739229e-08
6.58697390112e-08
6.36476615749e-08
6.21905154033e-08
6.11131335475e-08
6.01307191005e-08
5.92112974629e-08
5.85026098233e-08
5.78120276042e-08
5.71385023792e-08
5.65179778711e-08
5.59471392487e-08
5.54069002484e-08
5.4935896079e-08
5.44755834938e-08
5.3426401001e-08
5.21970405853e-08
5.04764574388e-08
4.85644462304e-08
4.69094970666e-08
4.35529355359e-08
3.93428676635e-08
3.42590866916e-08
2.48037267031e-08
2.1901134241e-08
2.00276742941e-08
1.86242380079e-08
1.75072730201e-08
1.64858745051e-08
1.56563268424e-08
1.47726113457e-08
1.39248607576e-08
1.30753954476e-08
1.21836579338e-08
1.15558547411e-08
1.10290254923e-08
1.05171410446e-08
9.97727139952e-09
9.45889356733e-09
8.92877037582e-09
8.41244060879e-09
7.86327098851e-09
7.34525734573e-09
6.83500973062e-09
6.30946344347e-09
5.78589270994e-09
5.30482591514e-09
5.00894180333e-09
4.7444813373e-09
4.4821047849e-09
4.21144574057e-09
3.94069996381e-09
3.66876776357e-09
3.37673140947e-09
3.19047774373e-09
2.99808063071e-09
2.80572084194e-09
2.62203616013e-09
2.43680539272e-09
2.24681586955e-09
2.08725959827e-09
1.94835289722e-09
1.81636695496e-09
1.67642533654e-09
1.56655319488e-09
1.4696956553e-09
1.36878507229e-09
1.26094570746e-09
1.14545137388e-09
1.05342078368e-09
9.58324713046e-10
8.89033887016e-10
8.229186178e-10
7.57315843483e-10
6.97645685049e-10
6.36920167142e-10
5.71286361118e-10
5.23760355535e-10
4.75206803159e-10
4.36666426238e-10
4.01862069997e-10
3.7425137277e-10
3.65437843305e-10


==> ineq.dat <==
1.0 9.23662874736 103692.925949
1.00033595637 12.8745954933 104443.865461
1.00060196111 19.4978719544 116117.930359
1.00091548764 23.5279309877 142540.618609
1.00109954851 23.5711943681 184214.685439
1.00085033447 22.7870433496 240549.402464
1.00207094855 35.4912380238 212950.198772
1.00244678657 32.2255963651 273297.951803
1.00288596429 28.7479553207 353729.63492
1.09310624665 41.2630641853 616697.455655
1.02995092459 39.5359418029 3337270.76509
1.01349246742 20.2014192832 5607115.10507
1.04259544923 33.1409631182 4440627.83177
1.00818811844 20.5561063145 6911666.65818
1.05600779896 29.6248483164 5855551.46721
1.02797643462 33.9369022323 8810815.08862
1.1194590867 47.2112045133 6245641.84905
1.14708982308 38.1043763461 9133247.6822
1.19420020033 30.6021051923 14003691.1813
1.02004449322 26.0573871839 22936298.4099
1.61300761043 69.6413259889 11897608.7024
1.01908115561 39.1537347187 9542436.47913
1.00234954346 27.4667950428 6203789.88513
1.00107089382 10.5284340163 2782329.06287
1.00158577708 14.1339124551 2568566.00316
1.00589271868 12.1377467912 2422471.05851
1.00000226407 7.20181618501 2356908.58695
1.00000220303 7.73715809396 2171014.06477
0.999999999998 8.02838275723 1979321.76049
1.00567357578 11.2005225133 2002118.5163
1.0 9.6721376987 1674182.76534
1.00578355403 13.4772736803 1695712.1168
1.00007019032 11.5020689632 1355519.33286
1.00006257633 12.324602691 1213032.20045
1.00009468273 10.3825452813 1090090.19414
1.0000881807 11.492165785 983989.375016
1.00003075693 12.2962077797 878504.982264
1.00006630897 12.040014262 722892.195159
1.00002628981 12.1330441542 614057.256365
1.00018986407 8.37715366256 537503.023919
1.00019019427 9.31736281494 484102.948685
1.00009032458 8.03825391421 430301.519944
1.00008984644 8.54359890858 404869.094747
1.00010008436 8.8161635864 379982.093042
1.00009860281 9.29768520994 354544.141136
1.00074091826 7.85635863448 331120.145824
1.00135347811 8.54792136451 314502.404694
1.00405147575 7.93280640235 344964.764727
1.37798287938 25.4502708592 501173.698915
1.10567882925 34.5341692691 11595325.0008
4.73383316073 65.2575575953 18291062.1707
1.17408574624 34.9950483364 58093132.1609
1.00019171777 7.62338242131 37262965.2729
1.00021479185 8.35747898822 37676681.2043
1.00169039291 8.00997774148 38199610.5559
1.00190211799 8.72315240131 39242564.2417
1.0018967533 8.51327309011 40556524.7965
1.00219233492 10.7467422756 36553807.7239
1.00391998347 12.1109063778 31254961.4663
1.0046651705 13.7256021989 31886921.2115
1.00029640226 14.9925307174 32739847.5381
1.00025919093 8.78288605076 31004274.2252
1.00573683093 6.88870615013 29631984.9597
1.00622404219 7.25064368698 30344883.0832
1.00681627529 7.40191678558 31233807.1823
1.00749284726 7.88991806625 31955677.0261
1.00463761318 5.07012458821 32770262.0115
1.00489802203 5.24626367359 33381683.3504
1.00524059281 5.47426949458 34144013.0638
1.00537302388 5.76897323656 35045710.0996
1.00610705963 6.1578860061 35000554.7672
1.00686516553 6.49278849897 36167515.1031
1.00434795776 4.93858225864 36231245.2978
1.00458025215 5.11923707595 36978938.5349
1.00421939973 3.39326086911 37908930.7416
1.0044403511 3.46135342745 38948351.98
1.00466623396 3.53040590838 40060143.5603
1.00057259057 3.63308895708 41054530.8017
1.00521788786 3.98603466648 39435113.6649
1.00541688549 3.93497386375 40464015.8108
1.00633219903 4.04080953058 41800617.5246
1.00678898368 4.23344750656 42616157.7419
1.00664510859 4.3690228499 44031546.5046
1.00119684038 3.97159617503 45470232.8225
1.00232595841 4.13824607538 44261620.4558
1.00606244391 4.25719800484 42708880.8226
1.01117495901 5.24929604047 41959799.5293
1.00088034604 4.06676710544 42318245.2684
1.00089417683 4.40707079695 41014831.5228
1.00537350992 4.67907904989 39467925.8142
1.00573830819 4.90390557485 40230185.5735
1.00102053249 5.1208664216 41141116.9855
1.00651156927 5.64989719427 39410008.8791
1.00708423476 6.03176228514 39999223.5238
1.00499178781 5.56994250521 40739559.6274
1.00543241163 6.18645275193 39802853.8221
1.01256971985 6.3138674217 38702255.3387
1.00817978047 6.5300247881 39126154.5015
1.00642740443 6.97666750955 39736401.7747
1.00719263427 7.81212578668 39121477.5235
1.11589249292 7.32630502633 38405665.2968
1.00199353957 4.9201110191 44763130.7428
1.08105713767 4.79721928438 42451694.1082
1.00435771411 4.67182457427 47967588.2479
1.00176096793 3.84296648258 46985610.5594
1.0009009247 3.58824754533 47165118.1786
1.00080785696 3.6426724476 46329253.716
1.00087728828 3.91048569841 45541540.3505
1.00086772105 4.08420308825 44660126.225
1.0008806316 4.41926210858 43690577.4451
1.22911911809 4.77842905795 42593228.346
1.03137994561 7.92704252709 55932147.9487
1.0573359484 7.79617937743 60446973.1991
1.02067751912 4.95690409491 63771546.9879
1.00548672519 4.47454665394 63369563.7353
1.00143697508 4.62036007626 63069654.5995
1.00162600226 5.21427399126 62061927.1467
1.00053957305 4.5415911319 60775226.3616
1.00059012442 4.6506440604 61114645.3713
1.00062535396 5.11957312651 61536814.7638
1.00073969122 5.56483733013 62081754.6846
1.00627541418 5.1864624398 62708125.3647
1.0011744335 3.98962903087 62606109.1882
1.00134230233 4.35295315202 62410524.6412
1.00146639146 4.7598287666 62184752.7113
1.00143691696 4.73112369539 61860106.7899
1.02101192092 5.15584495897 62019157.3831
1.01914250979 5.28864682044 60735468.4597
1.00278143246 4.49240229979 59401264.7623
1.00220537412 4.66229566968 59048907.6964
1.00330226383 4.85720741111 58583064.2925
1.00219195958 4.52575153049 59105245.8477
1.00803466322 4.73983189417 59590987.615
1.00854546873 5.16408514999 57624092.7873
1.0031318623 4.61676470178 55115675.9358
1.00370535148 5.20344311829 53388347.3258
1.00970642621 5.01395319383 54068978.0047
1.01559292863 5.95288490563 51715801.6699
1.03708583914 6.82352398462 47337245.1528
1.00101944904 5.86449146334 43955155.071
1.00002128679 3.6417891901 44494485.3641
1.00509069461 3.60254670018 44944396.667
1.00215286773 3.9003568895 43600431.145
1.00238026309 4.16558610957 41922268.3003
1.00514754711 4.57706054174 40139815.2843
1.00089434618 4.60124150024 37936333.6848
1.00097811333 4.9808989065 37303313.9219
1.00098394643 5.22129076434 36602525.0651
1.0006740902 5.45377759784 35954328.807
1.0018228962 5.21972124553 35293812.606
1.00141269741 5.77463381399 32834446.9089
1.00074743258 5.05592036294 30528928.5245
1.00035641324 5.38408511265 30107917.6288
1.00012458558 5.69109872539 29618006.4579
1.00832970831 6.14149307558 29111434.7936
1.00439821759 5.76282604067 26235835.2585
1.00454245722 6.64375918182 23742807.4194
1.00001000292 7.59255890006 21005022.3943
1.0000084681 8.16212313291 20058699.524
1.00000881324 9.07667134483 19108091.7136
1.00010478862 10.2118097442 18037403.7657
1.0038360491 7.42718628097 16805567.8343
1.00454863492 8.50609953279 14668677.6598
1.01164871757 6.00446142224 12436469.1853
1.00050328755 6.70747026856 10125231.0959
1.0001282371 4.83028541037 9414071.25371
1.00016206269 5.02619990573 8878161.22606
1.00030264111 5.30032506004 8367956.87344
1.00011905481 4.97569936745 7387156.56556
1.00024704468 5.34137967121 6944321.891
1.00011218087 6.08006997228 6134376.04419
1.00467911944 4.85586552592 5674785.03365
1.00465680019 5.61226252276 5522923.59912
1.00259778096 4.66395906688 5451345.15793
1.00018796465 4.83807792435 4743726.96949
1.0000791607 3.76893381754 4406186.3394
1.00012138255 4.0002212645 4034050.41418
1.00434348268 4.38523514716 3675191.37957
1.00287796095 5.23868898236 3448526.42924
1.00499331414 6.83878265569 3754768.44404
1.00430100876 4.36178962301 3866120.73337
1.01010000763 7.85048926011 3651054.48659
1.01044800964 5.43747042493 3322072.43001
1.06012598712 11.1757187948 4150691.41048
1.11030042217 17.0108434198 8560117.14479
1.03751239839 7.88479413107 17663150.0143
1.01474484097 8.43137342421 21145257.9427
1.04128726815 8.55572328599 24200488.2198
1.08341688629 9.11721458665 29505097.1963
1.06820704295 8.41807352159 36330027.5687
1.07134126878 11.1985242341 41681037.4063
1.03799095079 9.82553002368 47166597.9105
1.0505841795 7.02173020702 47910929.6091
1.05124593332 7.55484932123 51221351.8506
1.05281838624 7.78208301938 55365443.866
1.02228619414 5.75847626372 57338703.0318
1.03027657783 4.66781682495 58656347.1428
1.02907514746 5.31597150507 58626275.5526
1.01563255961 6.00580571196 59599224.6012
1.03062322119 6.38013616446 60444004.265
1.0107343494 5.38355508579 61106684.8453
1.02678549787 4.74639084947 59690491.4281
1.02118741411 5.20207693871 59103316.0527
1.01424432003 4.59606390894 57821798.9753
1.00336224536 4.03505210638 56843029.7816
1.00216245721 4.36733390177 56249782.5116
1.00318928626 3.8640792465 55038436.5355
1.00149619289 3.95050743193 53630102.549
1.00109527 4.10168261873 53710250.2994
1.00807612459 4.14362883272 53613656.339
1.03984720767 4.24976892681 51704720.9958
1.01373208011 3.90731146709 49766915.2934
1.01419234466 3.97588897698 52549822.4306
1.01673002044 3.8826912964 55185960.8986
1.00664977685 4.18791925078 53989806.1682
1.02045658794 4.33161359578 54887808.769
1.0000129633 4.75807667671 53225089.1427
1.0270697805 4.96812453418 54845740.2672
1.00464372648 3.36420390238 60087999.7669
1.00408237657 3.67737958472 58364566.2707
1.00622997002 3.03051285107 57732209.8306
1.00212664133 3.29642657417 56540476.2048
1.01173142327 3.48345949493 55673524.3835
1.02103515912 3.59657724807 57737000.9591
1.01841420164 3.68873371668 61861919.5854
1.00519876528 3.99395065324 61019814.6038
1.02442987929 4.40613552484 60107882.4343
1.01482060545 4.04484730969 58378502.7315
1.01871668768 4.12999606439 61352633.3863
1.00383929035 4.63372828778 59724457.9094
1.05965198415 4.82412936136 59720160.6145
1.01644332128 5.51984348026 59256020.5532
1.01780073202 4.64268423909 58642944.3722
1.0268121593 4.79194459746 57818546.0657
1.00560686547 4.5723798249 56548481.793
1.00316800837 3.85795317861 55158798.6652
1.01507277344 3.8798172058 55603995.4649
1.00884462723 4.24927514232 54941256.7237
1.01753827379 4.42903429541 54854405.6994
1.00636276647 4.35975690654 54002248.2715
1.00478498452 4.57475612914 54897083.1155
1.00132189691 4.77951784415 54288383.4065
1.00693438534 5.14552641078 53634013.4497
1.01656185503 4.94459598015 54406465.5497
1.01451196397 5.46394369992 53458364.1607
1.00865044266 4.51758300716 51383257.1393
1.01818349677 4.74163058128 49519763.5507
1.00735421265 4.63885364649 46583227.5915
1.00331267871 3.71771488741 45521260.7393
1.00183669323 3.46433168088 44178962.7161
1.00776240846 3.58627315399 43423740.3833
1.00422517572 3.89808358775 41999810.1247
1.00084805338 4.26806292705 40459574.5253
1.00667196317 4.37604939304 39200219.3339
1.01778569646 4.7044157075 37205528.2188
1.00260904126 5.48209784575 34241285.8557
1.00452847872 5.92576565521 31758612.7134
1.00008219737 3.97741740805 29215507.0973
1.04160165209 4.30990986349 27580241.0439
1.00076399598 4.60250129266 25496450.2176
1.00096252604 4.53347134031 24659336.727
1.00143166848 4.28356181642 23070047.5353
1.00023532766 4.08338865788 21564246.4927
1.00652315854 3.95771331268 20597228.8091
1.0011614962 4.23238610704 19090909.5721
1.00082764846 4.60525715985 17868613.8255
1.0005747726 4.47838215175 16268181.3252
1.001668539 4.55188529098 14902124.2045
1.00111872696 4.85883452761 13722410.5674
1.00167758517 5.03529557625 12645385.0463
1.00054632488 4.90737573409 11636582.2333
1.00091157231 4.35546883961 10559652.6866
1.00111070331 4.66217805568 9793008.5038
1.00065133854 5.23133300338 8795097.42611
1.00118223666 3.69414904056 7848151.50515
1.00345040645 3.89760561015 7206737.66803
1.00051140258 4.17401808206 6392866.22448
1.00013473091 4.38299810624 6027263.10743
1.00622253359 4.37166113505 5616289.75495
1.0006743569 4.12055781227 5700330.53328
1.00754858585 4.21317886906 5243660.07874
1.00088427026 4.22647469669 5213514.79537
1.00433002861 3.75270891026 4690574.57134
1.00089766626 3.88947078575 4735026.10342
1.01263371964 4.76918097597 4506051.61155
1.00347241092 6.59829560037 5782393.60506
1.02428311338 8.1898361143 5999886.67329
1.03405131575 9.65985597063 8872966.20807
1.04639952708 9.57970380799 13119257.5442
1.04225706188 11.6866137704 19420043.3362
1.03758692891 9.59250723718 24524999.5418
1.12504124822 11.2098721292 30420061.937
1.03562394419 11.0627919269 39556234.7383
1.05524208572 8.55538461962 44691070.8485
1.04349008981 10.1809114243 48895265.1404
1.03086773263 11.3606983584 52067313.7809
1.16304150586 9.91910075349 59359564.3967
1.03551493889 7.2915326271 62655387.4188
1.030231223 6.88809703552 63408819.6012
1.03005449597 4.05747391827 62978061.2369
1.00674026398 3.85510769262 63119333.4524
1.04663304036 3.77892195862 62695466.6125
1.01949755565 4.12799912344 62054302.368
1.00087745352 4.15934535258 61814199.4341
1.01875067616 4.08010980314 63543031.8589
1.0016635069 4.07800593005 62786311.4413
1.00059126485 4.02671204633 63439157.7354
1.00289674939 3.69753355605 63795232.3069
1.00693054242 3.9352982429 64064037.8948
1.01132279293 4.28842246982 64308172.4826
1.00953932452 4.53444977809 64639892.9552
1.00608683455 5.07295795107 64121561.0627
1.0035351002 4.6500844149 62823027.6038
1.01465063181 5.0421428306 62857682.6548
1.01069130596 4.02712781071 61927693.7651
1.01537893206 4.36026432288 62055246.4881
1.00689080476 4.59858776387 61151308.696
1.00102220642 5.07010147887 59988540.1515
1.00002063766 3.68396226253 62639265.6958
1.02343526294 3.37284955116 64548133.3643
1.00994003425 3.5117935264 64359426.6478
1.00037190092 3.83044194374 63576611.0078
1.01260643707 4.19663938221 64137201.389
1.05516384049 4.52252579437 64294290.1163
1.00444333282 4.8788199764 62670811.8566
1.0047172145 5.06087617356 62818667.8595
1.00207626262 5.48154337033 61839673.2205
1.02235325948 5.72119931936 65060020.6726
1.00676909884 5.65588407168 63953933.0098
1.01369145306 4.85376451625 66491660.3574
1.00400808057 3.77440519558 65855766.955
1.02307968386 3.96969041675 65924077.8861
1.00937323865 4.46532758483 65268094.7761
1.02071195692 4.39284496148 67342775.2767
1.03207675648 4.89996943661 67092411.4916
1.00362622454 4.59652424948 66610522.8394
1.03187295628 4.57829245302 66426677.0147
1.00165619461 4.2128764525 66236478.7441
1.01444886374 4.19525952188 67380268.1997
1.00425692231 4.09638385983 68460741.8122
1.00433277473 4.34178409724 69482279.7485
1.00789379529 3.90809887868 69686247.8424
1.03570950121 3.59964217493 69287437.9799
1.00471547869 3.83332495008 69176515.6243
1.00449320758 3.83638901916 68728502.6588
1.01432381098 3.9537368359 69024198.9046
1.02021384875 4.41026903823 68927632.2946
1.00502733846 4.46784165108 68075001.1999
1.00176093688 4.82728014817 67468764.754
1.00164108166 4.63613548885 66931914.3622
1.04136938655 4.60895460979 67502581.1549
1.00870110024 4.52963754764 66306231.4503
1.02173333186 4.63682619988 65736050.0757
1.00077408484 4.88676163194 64558896.7015
1.00818597134 4.86333830893 65108694.971
1.0108892469 5.0348463758 66098281.1694
1.02388841334 4.58873964294 64780777.7813
1.03784547667 4.09732888119 63684675.1726
1.00031173362 4.45147082353 63170392.1867
1.01007301468 4.72937327263 64106675.1573
1.00544897307 3.17751203891 64235100.9194
1.00225939454 3.13943748194 64746217.1324
1.04972406621 3.18034188184 65174189.3919
1.00402702731 3.47688341455 65688649.6909
1.00924355418 3.20129825734 65132379.9655
1.00128197858 3.42606101951 64644384.5759
1.0018555918 3.56678213062 65131389.6809
1.00412854386 3.86277700899 65169030.4061
1.01062932306 4.25673308216 64792022.2224
1.00073659051 4.38622532416 64065147.0107
1.00370631093 4.72697868624 62801929.9379
1.01079856379 4.82851002351 64843790.4316
1.04086973829 4.78123765406 64012430.947
1.01371722387 5.21734836612 64510236.6054
1.00157509016 5.58926447465 63406733.1126
1.00921864781 5.24549132432 66969422.4792
1.00165469526 4.47368737868 66374767.3913
1.00594142435 4.79554913392 66439975.2868
1.05939048995 4.94931088728 65797258.5478
1.00596316689 4.89526079916 66567028.5299
1.02851085217 5.44714827986 65533807.1709
1.00945074642 6.17014066875 63816904.0455
1.01349516877 5.35451378403 64184938.2551
1.0171160394 5.12340366099 62783995.3798
1.00046785855 5.77741837733 62596247.0898
1.07130187736 6.22435224156 64643965.1645
1.01205228686 6.34325321535 64831372.3948
1.03959332822 6.28657054491 66029144.1068
1.01513802099 4.1361092012 65999600.1156
1.01341785081 4.23222192672 65719140.5537
1.02853918795 4.64446304784 64296835.7688
1.01678030099 3.8206510169 63706527.9111
1.02842881895 3.59453307947 63069232.8709
1.00048324926 3.29732139616 61918361.6691
1.00670792224 3.47520920948 62208092.1917
1.00283943627 3.71095048708 62833197.0718
1.00200521859 3.85229474713 62641659.8064
1.003602926 3.92582880234 64433220.5249
1.00521643894 3.61419066106 65201967.6027
1.02550065919 3.56666116524 65010777.8975
1.04639427303 4.00574754786 64259378.4953
1.00606417908 4.3573983979 63928356.2501
1.01683949994 4.24742657793 64303931.585
1.00708479311 3.71465414051 64109886.4603
1.02037394302 3.76386314383 64585498.5538
1.00348266882 4.16543574757 63925838.6012
1.00230615688 4.52631987091 64833745.3387
1.00964616603 3.94451681344 66608119.9529
1.01099623382 3.6400248456 66303869.8927
1.01049002299 3.4600210667 65904591.8493
1.00778076037 3.77363782503 65700279.8351
1.00065201441 3.77607570429 64632214.4554
1.00118805885 3.92412363774 66069253.0301
1.02201419136 4.05291390591 67559098.8772
1.00511593084 4.02988432171 66739112.1492
1.00045833451 4.01061102492 66478788.068
1.03948835602 3.64456759331 66832106.008
1.02197919388 4.01413808097 66351077.2145
1.00695523637 4.43124168938 66964746.43
1.09945352664 4.75493683592 69031994.917
1.02193912074 5.29563161826 67718184.4776
1.07731773022 5.61315649046 67292940.8409
1.00332444532 4.84222140914 66823666.7271
1.01428642022 4.28860720917 66721022.1464
1.01310747845 4.63682127201 66767158.8532
1.03317208144 4.0822430761 65774207.3836
1.01051247666 4.09318118882 65335696.0034
1.00039131271 4.52795065421 64773456.2263
1.01206260379 3.89004094132 67961745.5989
1.0120973786 4.28473347398 68301276.2743
1.01230196425 3.69833180845 67747487.449
1.02365990596 3.7678820889 67268810.1544
1.00927879563 3.90795805978 66814293.6795
1.00336449613 3.59771632559 66636065.5567
1.02253286524 3.75674214435 67270860.9027
1.006047592 3.94647572254 66896518.853
1.00018887907 4.1016477723 66538594.2206
1.0170008101 4.16484897483 67088391.3989
1.02532058389 4.47961695152 66531827.6562
1.0205843457 4.31275451404 65926804.6472
1.00506985332 4.79642092228 65366363.3924
1.01535372429 5.45392976439 64669963.1355
1.03565016537 5.13076059156 66996261.6534
1.00648974404 4.91926785493 66081677.4831
1.00297277079 3.51752504114 66201179.7566
1.00210967935 3.83427912051 65623355.1652
1.00664712818 3.88541761795 65441009.4426
1.01363546762 3.78762531409 64468954.9104
1.0059811477 4.14427525134 65480840.3236
1.01633006135 4.19080003032 65730300.4971
1.01501873963 4.62938013346 65063333.6417
1.00813602573 4.77696603051 65145361.5618
1.01983414301 4.99485142303 64194117.0714
1.02333546304 5.10893973687 63548255.4795
1.00597066745 5.86811550113 63243572.9419
1.00746783299 4.68123277459 64109330.0037
0.999988926933 4.70201439451 63419060.259
1.01499393923 4.21765644985 66165921.1596
1.01216661328 3.88060394983 65757599.2861
1.00171963412 4.10741278129 66153170.5666
0.999736100016 3.74661655795 66410475.8654
1.00276096817 3.74223182086 68851962.8907
1.00864505715 4.07730175027 68204205.7668
1.02253416209 4.18007745323 67862106.9292
1.00213302553 3.90440157915 67304489.278
1.00111928365 3.22286330977 67328184.5703
1.00995154681 3.30518394202 70323030.0447
1.00085058313 3.42594793056 70228628.9614
1.00335180975 3.65996992262 67708127.6504
1.00957513239 3.67901907102 68574100.4105
1.00985789171 3.89169401415 63002372.5806
1.01554069779 3.81056164444 68120615.6663
1.00632046823 3.92705418983 66267037.7915
1.00334804957 4.19268040495 67876196.9421
1.00258022775 4.27845681824 50211060.5103
1.00276826835 3.80401254777 65094212.3149
1.00544943237 4.10777838773 65417749.5615
1.00259887958 3.57495621625 58686712.3417
1.00144335982 3.83192639027 64151396.39
1.00216279638 4.09624413992 63456415.4182
0.99981151521 4.35673222082 63259443.8208
0.994978145825 4.42844440739 66213414.734
1.00093677729 4.54346512689 68690884.1366
1.00761792768 4.37057973196 61486074.9086
1.00354662661 4.75221229269 67424214.4137
1.00380920823 5.39202358874 61199034.9149
1.00109539063 5.96043567755 50861508.8239
0.999132310916 6.22390668563 58949603.6775
0.996290720663 4.57287573904 63334072.982
0.998561161255 4.51645039742 40519842.4423
1.00871054742 4.89066412407 38896194.6095
0.995149526524 4.36857858299 52376172.0228
0.998921041262 4.78890246623 49960792.2929
0.999896611416 4.37112180997 28288215.3743
1.0010903783 4.54353684938 50894763.5147
0.99819743403 4.94176143867 63070373.2875
1.00616256867 5.25585067116 34201045.4796
1.00289967351 4.44396834533 64107362.6388
1.00275251003 3.88345104048 37077187.7447
1.00293487084 4.28820574573 57247921.2153
0.998031477186 4.3182162841 22753529.5044
0.999696596376 4.80771222067 68589921.9085
0.995321183394 4.10370846262 64623657.8256
1.00323467523 4.24430949782 48400744.1724
0.999573337401 4.57509368813 19051139.3327
1.00091308488 3.77215507548 35521595.4543
0.996275053661 4.17594097956 65924771.33
0.999428785783 4.55952969754 16530305.7256
1.00003359379 4.33256876538 39252134.6306
1.0014336736 4.34074926252 31414818.336
1.00643655261 3.70664446475 12946076.7272
1.00256590742 3.04079298427 42228576.1173
0.994064843052 3.15979679376 34039593.8702
0.998004488783 3.36696036576 9720126.94978
0.996941097442 3.01869032108 20397459.1164
1.0080700748 3.13061205437 5116566.69579
0.988734555634 3.41739579984 40852190.7631
1.00066659336 3.77697669553 11691806.3912
1.0035287794 3.69922180933 37288715.9947
0.998920345683 3.20443023808 44005498.8151
1.00065348627 3.21887923002 14749423.9733
0.996970735122 3.20634239724 35892404.4339
1.00062143438 3.117389038 7627160.82549
1.00221765113 3.4299469918 11965851.4449
1.00456060395 3.84518956033 3873224.11479
0.998938706619 4.23850060927 57769390.082
0.999412779336 4.72473178764 837399.686009
0.996016274989 4.96339934071 1460833.50495
1.00096495968 4.96971369271 6489680.92002
1.01064544322 4.88705205899 1464664.91399
1.00239453517 4.96595967624 15413018.9279
1.00190281041 4.76534592923 6415392.81469
0.987646102368 4.94755789507 923921.592176
1.00550312085 4.35647294193 1423155.91481
0.994104750495 4.15731681918 36612812.8882
0.997746800923 3.71799522268 27982165.7667
1.0082286116 3.94295472818 26603709.3861
0.999531431407 3.85711564414 3336348.01054
0.999689867462 4.06042535232 1498511.66321
1.00076963595 3.85934775124 4737164.57119
0.998574362758 3.98590584577 28747890.0575
1.00171559894 3.96563284959 420452.266769
1.00183490736 4.34192340679 13466902.2786
0.999989759334 7.38030639711 1020892.62815
0.996050176362 4.52007592065 386755.838782
0.996410771227 4.47884783602 854801.414481
0.999995764093 2.52264908411 176820.133335
1.00087178029 3.40192306314 2085205.30648
0.999128331354 2.66202482912 4650348.9093
0.999454513343 2.43961797646 8485617.19256
1.00035790985 2.52429233339 19556461.9433
0.99993018806 3.06126174517 4968483.29901
0.999995052672 3.40197543533 2133695.0366
0.995285346548 6.51863008064 245743.133073
1.00354131987 4.12418089448 7985466.87429
1.00645153765 2.74441425756 36399727.4643
0.999995078934 2.68066557105 136133.734616
1.00004737444 5.79969418931 343486.091149
0.994126313443 5.77718748995 481424.041258
1.00574183445 3.09435534669 358738.548888
0.9999954779 2.98027304055 2143282.97222
0.998464299388 3.02228439418 22108459.2981
1.00417878652 5.66050440669 174324.605442
0.992943633341 2.83187005826 17864764.389
1.00096452472 6.52609135502 25143380.6214
0.999988273737 6.18132556696 550842.221032
0.999698721854 4.25697866386 194079.871433
1.00100384882 3.62309010125 4379063.67879
0.999412050395 2.5411874414 2833054.3647
1.00373851142 4.19126139812 1844378.18949
1.00007135343 2.43629257203 2943337.03037
1.00040220333 2.76776702546 390332.423628
0.995407828224 3.50043545258 537358.538753
1.00245857057 5.6800977133 1747914.53876
0.999125293846 8.03970438651 347245.252822
0.998186117772 5.00202075412 210848.729593
0.998041689242 6.53177991283 186337.997049
0.999992223369 4.42063028596 687420.533456
1.00121363742 2.52670684925 1913770.57778
0.999985419155 4.94663059358 106758.785869
1.00665759281 5.27961784512 626119.606297
0.999505564741 3.31849530015 618495.556404
0.99168831577 2.6990811154 365620.92898
0.997613676284 2.63685301197 217999.637388
1.00821158228 2.43152289268 5761421.15002
0.999996348659 4.81682341831 193239.278801
0.999584793964 3.1577434551 1795637.63536
1.00080058083 3.52259796538 364413.707154
0.999953973048 5.10300752171 1744673.86842
0.998101617351 8.78244492625 303136.324391
1.0030369067 3.24867978611 812140.568175
0.998516331351 2.39028204947 702026.615499
1.00172005478 3.19647844538 275222.082772
0.998305423856 3.04984426974 736374.334336
1.00102566979 3.53695451368 2760133.87281
1.00082531457 5.47481733262 8697045.00856
0.99434490685 3.23938021004 201262.797204
0.999993727975 3.23088367905 37213520.5797
0.998748521677 6.89714157309 10530570.7266
0.996890623766 4.22008874525 18854447.8393
1.00081166875 2.86363255057 694714.079721
1.00353293496 3.99768723042 677725.420053
0.996263773515 3.82992734124 527183.157855
1.00393149589 3.58875319272 5870141.85483
0.996421972165 5.93700359038 13239942.4955
0.999996442481 3.25276016203 731402.68046
1.0039531602 4.29584129403 497940.544024
1.00223316282 3.22591610342 1162879.94136
0.999900773052 5.53947494171 33321824.5308
0.994370941301 3.76325904297 1814506.06915
0.999978044169 7.11838121831 1874229.6892
1.00199771646 3.99115227611 1010133.45381
1.00027778437 4.24246401712 1220208.60351
1.00424285499 3.60247628195 161252.298041
0.999994339824 2.78124159688 1596061.51086
0.996568295477 3.02571052024 1391107.26937
1.00117803422 4.51313401578 102531.651482
1.00238263403 9.41347410168 349579.58154
1.00025475191 5.7033333943 17822190.0022
0.996197380946 2.32120076615 703206.600094
1.00358697587 10.2711424145 522734.538384
1.00137245228 4.51111252461 205927.124528
1.00074851393 2.96294729989 1604486.53188
0.998580424034 6.40040272972 317848.397275
0.997866984042 11.8251586052 1817787.75954
1.00106547688 5.99147715856 320694.388747
0.99703599001 3.53742061465 1418766.83573
0.999992583594 5.18333963501 1738379.35431
0.999997988709 4.62284661099 1720022.64807
1.00186086012 2.84981538735 177837.149362
0.999983352352 5.92780729144 4721973.51386
1.00186559829 3.56921244091 922881.109532
0.999991567718 3.75400925248 301295.427959
0.999689598174 3.98563534988 6313018.71014
0.99999074078 4.76798618528 398804.409507
0.999998838065 5.08066476476 10700841.5474
0.999990499795 3.34771095272 384306.351762
1.00333390067 4.04180643467 567635.424503
0.998196255274 3.04395128318 1782413.0914
1.00132038835 3.52496035971 2404129.71403
1.00228882013 3.35297601171 643200.617203
0.991425137377 3.37345912484 209936.985936
0.999735321434 5.40726102285 523675.231143
1.00039000878 3.26792026053 103247.779579
1.00382836305 4.64464375075 2372199.49145
0.999988704952 7.05160782087 4475081.99499
0.999979906821 6.13243302619 8630762.54782
1.00000476321 4.27868667407 1330860.96409
0.9964592527 3.13522011469 281991.362757
0.999988247235 6.87757802216 823952.386187
1.00078099678 4.05981760812 289589.872889
0.999991952194 4.76729410843 1007493.73401
1.00192750537 5.88973591185 293038.888487
0.995751516353 5.91507659942 2740745.73165
0.998302651708 2.69794743265 3992558.88798
1.00109368562 6.68046115505 2387667.21532
0.997720704861 2.51949517515 1037899.95744
1.00086815701 2.33215235592 1278424.18979
1.00048522119 2.94916658745 167887.138319
0.999257496628 3.31328620638 1406412.50321
1.00161354809 3.26348272111 2697368.3514
0.998482900891 7.28486477424 1143922.16674
1.00147008765 2.57552313719 35860517.4676
1.00791867041 6.7529558393 3348688.07702
0.997900886646 2.71890497742 16129955.2567
1.0009986988 5.16521180138 5666986.53761
1.00046228902 5.25414782394 716253.086606
0.999764720128 2.76881838472 241688.412876
1.00036507781 4.27653490181 956592.826168
1.000001295 5.48136756622 87601.7308822
0.998827423854 6.21266509132 77296.9847224
1.00178513484 3.59251895973 118755.779214
1.00000460611 4.16615531066 1346562.93497
0.999986325374 4.68787997053 4229068.11918
1.00035787715 3.36350737249 103606.11726
0.999992669929 4.96056010566 371374.118838
1.00218456969 2.77237642315 1851008.2685
0.999979325291 6.21144934089 154595.984107
0.994909882717 6.00515436688 691997.540103
0.999998157186 4.1736527946 543306.904993
0.999985534915 6.9344840108 4927407.35975
0.999988612448 9.45271023965 3344944.55792
0.999990496519 4.73262279711 1673322.61576
1.00144220894 3.51901771094 859080.309641
0.999692449131 2.90450542525 6258801.29997
0.993508141883 5.75929504852 372859.91873
1.00056399688 8.66209004159 110929.157072
0.999692042232 4.7817630286 772872.948617
0.998634942 5.43959457415 2082188.41001
0.999983766553 7.60462723745 1549118.50302
1.00196615792 2.37938278481 1422713.98036
1.00135173755 3.44800995721 207979.45647
0.999987239373 7.48277110557 484393.870833
0.999987712429 7.00644584991 12667083.9302
0.996434020531 7.62948166245 14975505.5218
1.00075856476 6.01136520882 105194.815236
1.00113431927 4.0620701689 776200.794735
0.999990486383 3.91086017165 552690.311194
1.00000670521 5.42968178694 189842.103391

